Test-Time Training Can Close the Natural Distribution Shift Performance Gap in Deep Learning Based Compressed Sensing

Deep learning based image reconstruction methods outperform traditional methods. However, neural networks suffer from a performance drop when applied to images from a different distribution than the training images. For example, a model trained for reconstructing knees in accelerated magnetic resonance imaging (MRI) does not reconstruct brains well, even though the same network trained on brains reconstructs brains perfectly well. Thus there is a distribution shift performance gap for a given neural network, defined as the difference in performance when training on a distribution $P$ and training on another distribution $Q$, and evaluating both models on $Q$. In this work, we propose a domain adaptation method for deep learning based compressive sensing that relies on self-supervision during training paired with test-time training at inference. We show that for four natural distribution shifts, this method essentially closes the distribution shift performance gap for state-of-the-art architectures for accelerated MRI.

==> files/acquisition_shift/hist.csv <==
7.121608177840244025e-06	8.053030049211296363e-04	2.736767328315181658e-06	2.844157708586949576e-04
8.746915227675344795e-06	1.487098814802545292e-02	4.178868493909249082e-06	3.738035256201568870e-03
1.037222318700514734e-05	1.156590038748635668e-01	5.620969659503316507e-06	2.143952829915609856e-02
1.199753023684024811e-05	5.234804800996007978e-01	7.063070825097383931e-06	8.104493830837024293e-02
1.362283728667534888e-05	1.538988716207944973e+00	8.505172445438802242e-06	2.143681957795594839e-01
1.524814433651044965e-05	3.220532794390438269e+00	9.947272701538167894e-06	4.440544899992558414e-01
1.687345138634555042e-05	5.062238926233945335e+00	1.138937295763753355e-05	7.661076170373112282e-01
1.849876025517005473e-05	6.318984957121244861e+00	1.283147503272630274e-05	1.137100844412316514e+00
2.012406730500515550e-05	6.404847806198143978e+00	1.427357528882566839e-05	1.497746756802764034e+00
2.174937435484025627e-05	5.420279069842215414e+00	1.571567554492503405e-05	1.825746958378311025e+00
2.337468140467535704e-05	3.916481687540118717e+00	1.715777762001380324e-05	2.119417250985414114e+00
2.499998845451045781e-05	2.490727785125976812e+00	1.859987969510257244e-05	2.406591955255063198e+00
2.662529732333496213e-05	1.444324330937200251e+00	2.004197995120193809e-05	2.694478399100710853e+00
2.825060437317006290e-05	7.934740351204434550e-01	2.148408020730130374e-05	2.957234691702427920e+00
2.987591142300516367e-05	4.339661591948077990e-01	2.292618228239007294e-05	3.143435111273908511e+00
3.150122211081907153e-05	2.537748314149573803e-01	2.436828435747884214e-05	3.229156612675986082e+00
3.312652552267536521e-05	1.666727333257229937e-01	2.581038279458880424e-05	3.155154302816714829e+00
3.475183621048927307e-05	1.239624542339192448e-01	2.725248486967757344e-05	2.968831052830611661e+00
3.637713962234556675e-05	1.042429564820762794e-01	2.869458694476634264e-05	2.710828940526612385e+00
3.800245031015947461e-05	9.324409992814949866e-02	3.013668538187630475e-05	2.385944714885286366e+00
3.962775372201576829e-05	8.840810799112325258e-02	3.157878745696507394e-05	2.030605110647070166e+00
4.125306440982967615e-05	8.477381206605867636e-02	3.302088953205384314e-05	1.679453487525088384e+00
4.287836782168596983e-05	8.300882104849000021e-02	3.446298796916380525e-05	1.346453681685767734e+00
4.450367850949987769e-05	8.142742247719325643e-02	3.590509004425257444e-05	1.041780288356163764e+00
4.612898192135617137e-05	8.262911848915489854e-02	3.734719211934134364e-05	7.772806017777912357e-01
4.775429260917007923e-05	8.284590594345783710e-02	3.878929419443011284e-05	5.653977913281971190e-01
4.937960329698398709e-05	8.502416540188403871e-02	4.023139626951888204e-05	4.031735980452118007e-01
5.100490670884028077e-05	8.769460098402104276e-02	4.167349470662884414e-05	2.841379028941327101e-01
5.263021739665418863e-05	9.044431512250274141e-02	4.311559678171761334e-05	2.012646300416244260e-01
5.425552080851048231e-05	9.617740651290311582e-02	4.455769521882757545e-05	1.468129668209716687e-01
5.588083149632439017e-05	1.011010221174682283e-01	4.599979729391634464e-05	1.129536028092693600e-01
5.750613490818068385e-05	1.066046229500287185e-01	4.744189936900511384e-05	9.020035907790577290e-02
5.913144559599459171e-05	1.156423783733236399e-01	4.888400144409388304e-05	7.932485031821233379e-02
6.075675264582969248e-05	1.275422214542269450e-01	5.032610351918265224e-05	7.205212024793075654e-02
6.238205969566479325e-05	1.395722971319425798e-01	5.176820195629261434e-05	6.872698530643135684e-02
6.400737038347870111e-05	1.557987047102881994e-01	5.321030403138138354e-05	6.796177204998965493e-02
6.563267379533499479e-05	1.706954589946379497e-01	5.465240246849134564e-05	6.846305786715976838e-02
6.725797720719128847e-05	1.928676056622740942e-01	5.609450454358011484e-05	6.861186472802861813e-02
6.888328789500519633e-05	2.136478424528208131e-01	5.753660661866888404e-05	7.016260663710070788e-02
7.050859858281910419e-05	2.341674685194055638e-01	5.897870869375765324e-05	7.070435053546651749e-02
7.213390199467539787e-05	2.537461914943145991e-01	6.042081076884642243e-05	7.396854412294620595e-02
7.375920540653169155e-05	2.740695283802611626e-01	6.186291284393519163e-05	7.679219759335219331e-02
7.538452337030321360e-05	2.923744888120893837e-01	6.330500764306634665e-05	7.899980397919283137e-02
7.700982678215950727e-05	3.095834554769650304e-01	6.474711699411273003e-05	8.058440488191280504e-02
7.863513019401580095e-05	3.243779186074216003e-01	6.618921179324388504e-05	8.244664953254524087e-02
8.026044088182970881e-05	3.360458623053889093e-01	6.763131386833265424e-05	8.370662642825428545e-02
8.188575156964361668e-05	3.423908008012219728e-01	6.907341594342142344e-05	8.669933913471677966e-02
8.351105498149991035e-05	3.437984879577401509e-01	7.051551074255257845e-05	8.831102723235502439e-02
8.513635839335620403e-05	3.484451654209126947e-01	7.195762009359896183e-05	9.022067447409447272e-02
8.676166908117011189e-05	3.466107967250624533e-01	7.339971489273011684e-05	9.146668544033581538e-02
8.838697976898401976e-05	3.444270033749016191e-01	7.484182424377650023e-05	9.489998739622906854e-02
9.001228318084031343e-05	3.398387238328309246e-01	7.628391904290765524e-05	9.555685187299761685e-02
9.163758659269660711e-05	3.336743516692208256e-01	7.772602111799642444e-05	9.816448966135217502e-02
9.326290455646812916e-05	3.271484893224281820e-01	7.916812319308519363e-05	1.001413596129182015e-01
9.488820796832442284e-05	3.184918816167766065e-01	8.061021799221634865e-05	1.021796710305195310e-01
9.651351138018071651e-05	3.098032145298341700e-01	8.205232734326273203e-05	1.041367208633659919e-01
9.813882206799462438e-05	3.046681739815561007e-01	8.349442214239388704e-05	1.049222495159963936e-01
9.976413275580853224e-05	2.979406655196478182e-01	8.493653149344027042e-05	1.066558299907669344e-01
1.013894361676648259e-04	2.877651134230658769e-01	8.637862629257142544e-05	1.079695589443040032e-01
1.030147395795211196e-04	2.798192971231513448e-01	8.782072836766019464e-05	1.082206615120080706e-01
1.046400502673350275e-04	2.739914765670854457e-01	8.926283044274896383e-05	1.110439555675299256e-01
1.062653609551489353e-04	2.651235892040952336e-01	9.070492524188011885e-05	1.132651055508297061e-01
1.078906643670052290e-04	2.587115437689637698e-01	9.214703459292650223e-05	1.163530457715147848e-01
1.095159677788615227e-04	2.517380608099066830e-01	9.358912939205765724e-05	1.185471085598962665e-01
1.111412857426330447e-04	2.444152421279239262e-01	9.503123874310404062e-05	1.195561065706025605e-01
1.127665891544893384e-04	2.394635017160593182e-01	9.647333354223519564e-05	1.227794827658790777e-01
1.143918925663456321e-04	2.311632352139767199e-01	9.791543561732396483e-05	1.269447794696266230e-01
1.160172032541595399e-04	2.253644047950179308e-01	9.935753769241273403e-05	1.306483128896423207e-01
1.176425139419734478e-04	2.192088901861244665e-01	1.007996324915438890e-04	1.304790179214030121e-01
1.192678173538297415e-04	2.146075323882571939e-01	1.022417418425902724e-04	1.327814294894576752e-01
1.208931207656860352e-04	2.076801448765412672e-01	1.036838366417214274e-04	1.382733582591409716e-01
1.225184387294575572e-04	2.019595839574538643e-01	1.051259459927678108e-04	1.392552690749289945e-01
1.241437421413138509e-04	1.976961266998935596e-01	1.065680407918989658e-04	1.441851385500577676e-01
1.257690455531701446e-04	1.922133763730961564e-01	1.080101428669877350e-04	1.479374614474268379e-01
1.273943635169416666e-04	1.866079508962723565e-01	1.094522449420765042e-04	1.492910747921554204e-01
1.290196669287979603e-04	1.817819640313964313e-01	1.108943397412076592e-04	1.518982173030408445e-01
1.306449703406542540e-04	1.767498507177604761e-01	1.123364490922540426e-04	1.569499791553019274e-01
1.322702737525105476e-04	1.717970161379214211e-01	1.137785438913851976e-04	1.595571216661873515e-01
1.338955771643668413e-04	1.677606438238831432e-01	1.152206532424315810e-04	1.591304983462242806e-01
1.355208951281383634e-04	1.633642624008913580e-01	1.166627480415627360e-04	1.639113882493024588e-01
1.371461985399946570e-04	1.597591662955999137e-01	1.181048501166515052e-04	1.664448807523713492e-01
1.387715019518509507e-04	1.563460081773958010e-01	1.195469521917402744e-04	1.695590683897659490e-01
1.403968199156224728e-04	1.527854423444045540e-01	1.209890469908714294e-04	1.716041516060968497e-01
1.420221233274787664e-04	1.491817141811163927e-01	1.224311563419178128e-04	1.721594391019218018e-01
1.436474267393350601e-04	1.454639588225346003e-01	1.238732511410489678e-04	1.758983594752775159e-01
1.452727301511913538e-04	1.424792992253429147e-01	1.253153604920953512e-04	1.778942550811798140e-01
1.468980481149628758e-04	1.413206018404114805e-01	1.267574552912265062e-04	1.828259445279515616e-01
1.485233515268191695e-04	1.364720813839894187e-01	1.281995500903576612e-04	1.823094455765330302e-01
1.501486549386754632e-04	1.347446395002039332e-01	1.296416594414040446e-04	1.863066666365287283e-01
1.517739729024469852e-04	1.310257110221752785e-01	1.310837687924504280e-04	1.890947536690850972e-01
1.533992763143032789e-04	1.301464729399827158e-01	1.325258635915815830e-04	1.917173611204843475e-01
1.550245797261595726e-04	1.288070795953084324e-01	1.339679583907127380e-04	1.921778457574167542e-01
1.566498831380158663e-04	1.254106117368510021e-01	1.354100531898438931e-04	1.949116994290672755e-01
1.582751865498721600e-04	1.215290382533557451e-01	1.368521625408902764e-04	1.962138581634712553e-01
1.599005045136436820e-04	1.201907330010644481e-01	1.382942718919366598e-04	1.966114123344870346e-01
1.615258079254999757e-04	1.190307599486674500e-01	1.397363666910678148e-04	1.982589516980827471e-01
1.631511258892714977e-04	1.164302095523463143e-01	1.411784614901989698e-04	2.009317981259522989e-01
1.647764293011277914e-04	1.149917170899612956e-01	1.426205708412453532e-04	2.007103552064581076e-01
1.664017327129840851e-04	1.138359166025009750e-01	1.440626656403765082e-04	2.028705699003027219e-01
1.680270361248403788e-04	1.116995633549208583e-01	1.455047749914228916e-04	2.032816004294608625e-01
1.696523395366966724e-04	1.110226138105228771e-01	1.469468697905540466e-04	2.061481370219979958e-01
1.712776575004681945e-04	1.080485690353259476e-01	1.483889645896852016e-04	2.052318686237273038e-01
1.729029609123244882e-04	1.061625696839466337e-01	1.498310739407315850e-04	2.078004642486377673e-01
1.745282643241807818e-04	1.055700654629380952e-01	1.512731832917779684e-04	2.083130215000857655e-01
1.761535822879523039e-04	1.035746520827799666e-01	1.527152780909091234e-04	2.069201259721493436e-01
1.777788856998085976e-04	1.024239515006814538e-01	1.541573728900402784e-04	2.076514839249243294e-01
1.794041891116648912e-04	1.013516023119547249e-01	1.555994676891714334e-04	2.095590261797559695e-01
1.810294925235211849e-04	9.876790031227025701e-02	1.570415770402178168e-04	2.080645657315842445e-01
1.826548104872927070e-04	9.805944857691428762e-02	1.584836863912642002e-04	2.095522544151925681e-01
1.842801138991490006e-04	9.621934743983844018e-02	1.599257811903953552e-04	2.072925767814328968e-01
1.859054173110052943e-04	9.450025068592632360e-02	1.613678759895265102e-04	2.081369556214367200e-01
1.875307352747768164e-04	9.336030457044683373e-02	1.628099853405728936e-04	2.088771856791120096e-01
1.891560386866331100e-04	9.193412324986818818e-02	1.642520801397040486e-04	2.091412871620585423e-01
1.907813420984894037e-04	9.036523883367654497e-02	1.656941894907504320e-04	2.091865791287676191e-01
1.924066455103456974e-04	8.851262000179067890e-02	1.671362842898815870e-04	2.076108529275479120e-01
1.940319489222019911e-04	8.766480442570226406e-02	1.685783790890127420e-04	2.126266355269876007e-01
1.956572668859735131e-04	8.526219191611703052e-02	1.700204884400591254e-04	2.102044649267406917e-01
1.972825702978298068e-04	8.507859905890310936e-02	1.714625977911055088e-04	2.098163532331661363e-01
1.989078882616013288e-04	8.376349113974168592e-02	1.729046925902366638e-04	2.102721832557013504e-01
2.005331916734576225e-04	8.212859564867043549e-02	1.743467873893678188e-04	2.127709895943491469e-01
2.021584950853139162e-04	8.055553866754211478e-02	1.757888821884989738e-04	2.114957508448956081e-01
2.037837984971702099e-04	8.037611837526487113e-02	1.772309915395453572e-04	2.113285891874873978e-01
2.054091019090265036e-04	7.931974926856734387e-02	1.786731008905917406e-04	2.102903767526059231e-01
2.070344198727980256e-04	7.748453087414569618e-02	1.801151956897228956e-04	2.117348991612512665e-01
2.086597232846543193e-04	7.704641155579432243e-02	1.815572904888540506e-04	2.111910214395414653e-01
2.102850266965106130e-04	7.507696090568140301e-02	1.829993998399004340e-04	2.124798007798183730e-01
2.119103446602821350e-04	7.438364914312205201e-02	1.844414946390315890e-04	2.124256261166498350e-01
2.135356480721384287e-04	7.275701480088737905e-02	1.858836039900779724e-04	2.145769037212540697e-01
2.151609514839947224e-04	7.255255911899007037e-02	1.873256987892091274e-04	2.131840714010090898e-01
2.167862548958510160e-04	7.167567874463177946e-02	1.887677935883402824e-04	2.149696660659327352e-01
2.184115728596225381e-04	7.041203330647326231e-02	1.902099029393866658e-04	2.160350130502523003e-01
2.200368762714788318e-04	6.983204678027477019e-02	1.916520122904330492e-04	2.143263484324073598e-01
2.216621796833351254e-04	6.850934369534723845e-02	1.930941070895642042e-04	2.160485567160444209e-01
2.232874976471066475e-04	6.767422479678557312e-02	1.945362018886953592e-04	2.192380900100908137e-01
2.249128010589629412e-04	6.636047275295708925e-02	1.959782966878265142e-04	2.177731765951907705e-01
2.265381044708192348e-04	6.545085359676088010e-02	1.974204060388728976e-04	2.189672166942482345e-01
2.281634078826755285e-04	6.447864596651445290e-02	1.988625153899192810e-04	2.194525742069202423e-01
2.297887112945318222e-04	6.404412580343188388e-02	2.003046101890504360e-04	2.187505180415741379e-01
2.314140292583033442e-04	6.311004466728344087e-02	2.017467049881815910e-04	2.206240894763927263e-01
2.330393326701596379e-04	6.222128833577063312e-02	2.031888143392279744e-04	2.185812222191725607e-01
2.346646506339311600e-04	6.127774001884166849e-02	2.046309091383591294e-04	2.195766816548940237e-01
2.362899540457874537e-04	6.040622258831487845e-02	2.060730184894055128e-04	2.169199342601991765e-01
2.379152574576437473e-04	5.996393070502681333e-02	2.075151132885366678e-04	2.182900334046417867e-01
2.395405608695000410e-04	5.945070521781518902e-02	2.089572080876678228e-04	2.140622496144337639e-01
2.411658642813563347e-04	5.759339816696659731e-02	2.103993174387142062e-04	2.122766457929364248e-01
2.427911822451278567e-04	5.784426771719342747e-02	2.118414267897605896e-04	2.109201508570044958e-01
2.444164711050689220e-04	5.647983898289909294e-02	2.132835215888917446e-04	2.088162391830473974e-01
2.460418036207556725e-04	5.643811333353229709e-02	2.147256163880228996e-04	2.054100072363269081e-01
2.476670779287815094e-04	5.553266674227275851e-02	2.161677111871540546e-04	2.014803110555897503e-01
2.492924104444682598e-04	5.427575279638052752e-02	2.176098205382004380e-04	1.979068163874873887e-01
2.509177429601550102e-04	5.400133541051124059e-02	2.190519298892468214e-04	1.928530830017860520e-01
2.525430172681808472e-04	5.353818070253977407e-02	2.204940246883779764e-04	1.889002786357215080e-01
2.541683497838675976e-04	5.254511024760995241e-02	2.219361194875091314e-04	1.843138878873068764e-01
2.557936240918934345e-04	5.163549109141373633e-02	2.233782288385555148e-04	1.813361412908173764e-01
2.574189566075801849e-04	5.233230943583928180e-02	2.248203236376866698e-04	1.775168275374369442e-01
2.590442309156060219e-04	5.016674823370240871e-02	2.262624329887330532e-04	1.748943633795824459e-01
2.606695634312927723e-04	4.958676170750390272e-02	2.277045277878642082e-04	1.702709663386478278e-01
2.622948668431490660e-04	4.926459204081064941e-02	2.291466225869953632e-04	1.666802129641476726e-01
2.639201702550053596e-04	4.718753686891296456e-02	2.305887319380417466e-04	1.614472680750756728e-01
2.655455027706921101e-04	4.743789076511376046e-02	2.320308412890881300e-04	1.571455684588450030e-01
2.671707770787179470e-04	4.637805927119705712e-02	2.334729360882192850e-04	1.532059474405650656e-01
2.687961095944046974e-04	4.563534271246804525e-02	2.349150308873504400e-04	1.489870955463168667e-01
2.704213839024305344e-04	4.472155099133514472e-02	2.363571256864815950e-04	1.446855216621426854e-01
2.720467164181172848e-04	4.382027696501229058e-02	2.377992350375279784e-04	1.407931777420786956e-01
2.736720198299735785e-04	4.434939856032660971e-02	2.392413443885743618e-04	1.347445712830344644e-01
2.752973232418298721e-04	4.364920180260840887e-02	2.406834391877055168e-04	1.313058398546922412e-01
2.769226557575166225e-04	4.312345862058673818e-02	2.421255339868366718e-04	1.286228961176981156e-01
2.785479300655424595e-04	4.296907371792958730e-02	2.435676287859678268e-04	1.258422405586332726e-01
2.801732625812292099e-04	4.138767160692790464e-02	2.450097235850989819e-04	1.225677018021836123e-01
2.817985368892550468e-04	4.123745926920743127e-02	2.464518474880605936e-04	1.183580953574167594e-01
2.834238694049417973e-04	4.092451689895643119e-02	2.478939422871917486e-04	1.155206973739657111e-01
2.850491728167980909e-04	3.965534706156215172e-02	2.493360370863229036e-04	1.123447077457113835e-01
2.866744762286543846e-04	3.919290245023428210e-02	2.507781609892845154e-04	1.095050997703376355e-01
2.882998087443411350e-04	3.952670764516866969e-02	2.522202557884156704e-04	1.057963453352169653e-01
2.899250830523669720e-04	3.916786706061420320e-02	2.536623505875468254e-04	1.035074658163471495e-01
2.915504155680537224e-04	3.789106218999015174e-02	2.551044453866779804e-04	1.012930764593340111e-01
2.931756898760795593e-04	3.820400456024114488e-02	2.565465401858091354e-04	9.571308615297678679e-02
2.948010223917663097e-04	3.789940731986350675e-02	2.579886349849402905e-04	9.219664420092429924e-02
2.964262966997921467e-04	3.623455391012822546e-02	2.594307588879019022e-04	9.090508479677093800e-02
2.980516292154788971e-04	3.582500103857035045e-02	2.608728536870330572e-04	8.553502131019173615e-02
2.996769617311656475e-04	3.593412923468727871e-02	2.623149484861642122e-04	8.226422602139252249e-02
3.013022360391914845e-04	3.539169579291889800e-02	2.637570432852953672e-04	7.802505862845611484e-02
3.029275685548782349e-04	3.495774903950418788e-02	2.651991671882569790e-04	7.540960924138766230e-02
3.045528428629040718e-04	3.565873994886640391e-02	2.666412619873881340e-04	7.274302896952573871e-02
3.061781753785908222e-04	3.441531559773580023e-02	2.680833567865192890e-04	7.006815497558022132e-02
3.078034496866166592e-04	3.367677160394345892e-02	2.695254515856504440e-04	6.751517397376387286e-02
3.094287822023034096e-04	3.312539986550315507e-02	2.709675463847815990e-04	6.529946676676555428e-02
3.110541147179901600e-04	3.290067452572099232e-02	2.724096702877432108e-04	6.312702625711402726e-02
3.126793890260159969e-04	3.290901965559436121e-02	2.738517650868743658e-04	6.014064794994954805e-02
3.143047215417027473e-04	3.234155082420588773e-02	2.752938598860055208e-04	5.876596587204843680e-02
3.159299958497285843e-04	3.248759059698968360e-02	2.767359546851366758e-04	5.785854026397578564e-02
3.175553283654153347e-04	3.110229903801195461e-02	2.781780785880982876e-04	5.570397320578797384e-02
3.191806026734411716e-04	3.093956900548143832e-02	2.796201733872294426e-04	5.276612192613521629e-02
3.208059351891279221e-04	3.035069386845571510e-02	2.810622681863605976e-04	5.146593001009081014e-02
3.224312677048146725e-04	3.032202939485282092e-02	2.825043629854917526e-04	5.089032421392532951e-02
3.240565420128405094e-04	3.069338767421732686e-02	2.839464577846229076e-04	4.793780507124116574e-02
3.256818745285272598e-04	3.005081267396862363e-02	2.853885525837540627e-04	4.654186820366894295e-02
3.273071488365530968e-04	2.979211364789446578e-02	2.868306764867156744e-04	4.503946059172553307e-02
3.289324813522398472e-04	2.934147663473304565e-02	2.882727712858468294e-04	4.393565182966700788e-02
3.305577556602656841e-04	2.902853426448204904e-02	2.897148660849779844e-04	4.260160074914228628e-02
3.321830881759524345e-04	2.876566267347121370e-02	2.911569899879395962e-04	4.174073557506407378e-02
3.338083915878087282e-04	2.901966948791716641e-02	2.925990847870707512e-04	3.914119413925327973e-02
3.354336949996650219e-04	2.783518069259159969e-02	2.940411795862019062e-04	3.801029804561049247e-02
3.370590275153517723e-04	2.806884432904566823e-02	2.954832743853330612e-04	3.624284965973763317e-02
3.386843018233776093e-04	2.732195520537997191e-02	2.969253691844642162e-04	3.503746340423814776e-02
3.403096343390643597e-04	2.743878702360700444e-02	2.983674639835953712e-04	3.331674546225101702e-02
3.419349086470901966e-04	2.675031380905482439e-02	2.998095878865569830e-04	3.282984588012109045e-02
3.435602411627769470e-04	2.652499530247411086e-02	3.012516826856881380e-04	3.150933846538849642e-02
3.451855445746332407e-04	2.639934562905132259e-02	3.026937774848192930e-04	3.090664533763874677e-02
3.468108479864895344e-04	2.638730065956367693e-02	3.041358722839504480e-04	3.003985072694247832e-02
3.484361805021762848e-04	2.607018572437599935e-02	3.055779961869120598e-04	2.835986382030634967e-02
3.500614548102021217e-04	2.536084968514042137e-02	3.070200909860432148e-04	2.752750072250251950e-02
3.516867873258888721e-04	2.508963296425622408e-02	3.084621857851743698e-04	2.718890907769929213e-02
3.533120616339147091e-04	2.501869936033266836e-02	3.099042805843055248e-04	2.685708926579212508e-02
3.549373941496014595e-04	2.491438523691566834e-02	3.113463753834366798e-04	2.578661925208371175e-02
3.565626975614577532e-04	2.497235397342692509e-02	3.127884992863982916e-04	2.496097605489405041e-02
3.581880009733140469e-04	2.440115974970404056e-02	3.142305940855294466e-04	2.437859842583249212e-02
3.598133334890007973e-04	2.432605358084380387e-02	3.156726888846606016e-04	2.338991082300706167e-02
3.614386077970266342e-04	2.432188101590712290e-02	3.171147836837917566e-04	2.311226567426841877e-02
3.630639403127133846e-04	2.349988572338118295e-02	3.185569075867533684e-04	2.366030663518395305e-02
3.646892146207392216e-04	2.352492111300126532e-02	3.199990023858845234e-04	2.162246243713420932e-02
3.663145471364259720e-04	2.267371786591856550e-02	3.214410971850156784e-04	2.147348211342078525e-02
3.679398214444518089e-04	2.300752306085295656e-02	3.228831919841468334e-04	2.135158912129162326e-02
3.695651539601385593e-04	2.198067848488104159e-02	3.243252867832779884e-04	2.081661432250252186e-02
3.711904864758253098e-04	2.193100130718953975e-02	3.257673815824091434e-04	2.087713948376420173e-02
3.728157607838511467e-04	2.145115633947135281e-02	3.272095054853707552e-04	1.964508723148335190e-02
3.744410932995378971e-04	2.170568280060882968e-02	3.286516002845019102e-04	1.999045070918264305e-02
3.760663676075637341e-04	2.116324935884044203e-02	3.300936950836330652e-04	1.919814626034308663e-02
3.776917001232504845e-04	2.084196185871609042e-02	3.315358189865946770e-04	1.875082686686444303e-02
3.793169744312763214e-04	2.020355942340406469e-02	3.329779137857258320e-04	1.829072065227043548e-02
3.809423069469630718e-04	2.026578500399909416e-02	3.344200085848569870e-04	1.813496849566094762e-02
3.825676394626498222e-04	1.993234270251987086e-02	3.358621033839881420e-04	1.791826984298688225e-02
3.841929137706756592e-04	1.964443572188895662e-02	3.373041981831192970e-04	1.804016283511604424e-02
3.858182462863624096e-04	1.913955536455069079e-02	3.387462929822504520e-04	1.722719521462735132e-02
3.874435205943882465e-04	1.896430763721013851e-02	3.401884168852120638e-04	1.711242172835519826e-02
3.890688531100749969e-04	1.838014854607495155e-02	3.416305116843432188e-04	1.615759329001009020e-02
3.906941274181008339e-04	1.860963961759234606e-02	3.430726064834743738e-04	1.663839342563067439e-02
3.923194599337875843e-04	1.819205736410048346e-02	3.445147012826055288e-04	1.585963264258324901e-02
3.939447924494743347e-04	1.694478620785706477e-02	3.459568251855671406e-04	1.599474650037335105e-02
3.955700667575001717e-04	1.671946770127634777e-02	3.473989199846982956e-04	1.540591983854692169e-02
3.971953992731869221e-04	1.554697695406929980e-02	3.488410147838294506e-04	1.521630851745711319e-02
3.988206735812127590e-04	1.568467159697973373e-02	3.502831095829606056e-04	1.525016768193743558e-02
4.004460060968995094e-04	1.503375146685767202e-02	3.517252043820917606e-04	1.489096001453048441e-02
4.020712804049253464e-04	1.535086640204534440e-02	3.531673282850533724e-04	1.506055636084762707e-02
4.036966129206120968e-04	1.455807906407616259e-02	3.546094230841845274e-04	1.470842105025226866e-02
4.053219163324683905e-04	1.414891433983136125e-02	3.560515178833156824e-04	1.463393088839556010e-02
4.069472197443246841e-04	1.371522094686682472e-02	3.574936126824468374e-04	1.439014490413723611e-02
4.085725522600114346e-04	1.286819026472080414e-02	3.589357365854084492e-04	1.521600143367439484e-02
4.101978265680372715e-04	1.290991591408760172e-02	3.603778313845396042e-04	1.432242657517658960e-02
4.118231590837240219e-04	1.253855763472309232e-02	3.618199261836707592e-04	1.422084908173561896e-02
4.134484333917498589e-04	1.204619497219486593e-02	3.632620209828019142e-04	1.392288843430877950e-02
4.150737659074366093e-04	1.175411542662727245e-02	3.647041157819330692e-04	1.407864059091826388e-02
4.166990693192929029e-04	1.189576962042442065e-02	3.661462105810642242e-04	1.407158477043853918e-02
4.183243727311491966e-04	1.120333685498552459e-02	3.675883344840258360e-04	1.326602064339051611e-02
4.199497052468359470e-04	1.053989903005342170e-02	3.690304292831569910e-04	1.329310797497477298e-02
4.215749795548617840e-04	1.067759367296385910e-02	3.704725240822881460e-04	1.354366579212916422e-02
4.232003120705485344e-04	1.036047873777618498e-02	3.719146479852497578e-04	1.272401722023773496e-02
4.248255863785743713e-04	1.016854075068891056e-02	3.733567427843809128e-04	1.280553600645812327e-02
4.264509188942611217e-04	9.638625003730564092e-03	3.747988375835120678e-04	1.257529368799192859e-02
4.280762223061174154e-04	9.513277704162638460e-03	3.762409323826432228e-04	1.266332751564076646e-02
4.297015257179737091e-04	9.317337503606210741e-03	3.776830271817743778e-04	1.256175002219979929e-02
4.313268582336604595e-04	8.804112016394582962e-03	3.791251219809055328e-04	1.219582491412887770e-02
4.329521325416862965e-04	8.507859905890311977e-03	3.805672458838671446e-04	1.227733304056508566e-02
4.345774650573730469e-04	8.103121107032359993e-03	3.820093406829982996e-04	1.208094988657921337e-02
4.362027393653988838e-04	8.420236042220034106e-03	3.834514354821294546e-04	1.193196956286579104e-02
4.378280718810856342e-04	7.694209743237731373e-03	3.848935302812606096e-04	1.198614422603430998e-02
4.394533461891114712e-04	8.094775977159001518e-03	3.863356541842222214e-04	1.145771002482291051e-02
4.410786787047982216e-04	7.606449673108986453e-03	3.877777489833533764e-04	1.122769894167507596e-02
4.427040112204849720e-04	7.331196593746579573e-03	3.892198437824845314e-04	1.088910729687184685e-02
4.443292855285108089e-04	6.976528574128787984e-03	3.906619385816156864e-04	1.112612144823410705e-02
4.459546180441975594e-04	6.747037502611394344e-03	3.921040333807468414e-04	1.056384612217715034e-02
4.475798923522233963e-04	6.692794158434556447e-03	3.935461572837084532e-04	1.067918047709384352e-02
4.492052248679101467e-04	6.676103898687836026e-03	3.949882520828396082e-04	1.073335514026235900e-02
4.508304991759359837e-04	6.179568671222928668e-03	3.964303468819707632e-04	1.077398613763874864e-02
4.524558316916227341e-04	6.354702606771797137e-03	3.978724416811019182e-04	1.042862265993945575e-02
4.540811642073094845e-04	6.384024353120243411e-03	3.993145655840635300e-04	1.033360845028354590e-02
4.557064385153353214e-04	6.250502275146486118e-03	4.007566603831946850e-04	1.065886497840565217e-02
4.573317710310220718e-04	6.008493508819053031e-03	4.021987551823258400e-04	9.846245030877900928e-03
4.589570453390479088e-04	5.820728086668456973e-03	4.036408499814569950e-04	1.016452117699293695e-02
4.605823778547346592e-04	5.716413963251460416e-03	4.050829447805881500e-04	9.351901229465187440e-03
4.622076521627604961e-04	5.662170619074621651e-03	4.065250395797193050e-04	9.304310622994488994e-03
4.638329846784472466e-04	5.440927248345648649e-03	4.079671634826809168e-04	9.764983036125126845e-03
4.654583171941339970e-04	5.249086690343311191e-03	4.094092582818120718e-04	9.223236404439958194e-03
4.670835915021598339e-04	5.015423053889237447e-03	4.108513530809432268e-04	9.974909855903128439e-03
4.687089240178465843e-04	4.886073540852160259e-03	4.122934769839048386e-04	8.837063582975117002e-03
4.703341983258724213e-04	4.460471917310810351e-03	4.137355717830359936e-04	9.480566054490413216e-03
4.719595308415591717e-04	4.752551462878403833e-03	4.151776665821671486e-04	9.006537751765892816e-03
4.735848051495850086e-04	4.585648865411207434e-03	4.166197613812983036e-04	9.216464571543894410e-03
4.752101376652717590e-04	4.543841850803996552e-03	4.180618561804294586e-04	9.108115245206859986e-03
4.768354701809585094e-04	4.193427761363297500e-03	4.195039509795606136e-04	8.423990112813061967e-03
4.784607444889843464e-04	4.126666722376418420e-03	4.209460748825222254e-04	8.383529125327950082e-03
4.800860770046710968e-04	4.205945456173337815e-03	4.223881696816533804e-04	8.363213626639758730e-03
4.817113513126969337e-04	4.130839287313099392e-03	4.238302644807845354e-04	8.451247454288596597e-03
4.833366838283836842e-04	3.721927923518469471e-03	4.252723592799156904e-04	8.627315109586277536e-03
4.849619581364095211e-04	3.951418995035863545e-03	4.267144831828773022e-04	8.403675024116565723e-03
4.865872906520962715e-04	3.496609416937754202e-03	4.281565779820084572e-04	8.065252979212917533e-03
4.882125940639525652e-04	3.575824119503236750e-03	4.295986727811396122e-04	7.909500822603431416e-03
4.898378974758088589e-04	3.417391877372681110e-03	4.310407675802707672e-04	7.767292331786073735e-03
4.914632299914956093e-04	3.187782528938708487e-03	4.324828623794019222e-04	7.780678970757401620e-03
4.930885042995214462e-04	3.504891785744129479e-03	4.339249862823635340e-04	7.564137344904136792e-03


==> files/anatomy_shift/indbias.txt <==
 x vit unet
 0.000000  0.354755  0.588862
 1.000000  0.590114  0.704706
 2.000000  0.669495  0.747327
 3.000000  0.706689  0.770273
 4.000000  0.733163  0.785540
 5.000000  0.751120  0.796480
 6.000000  0.761536  0.804281
 7.000000  0.771509  0.809662
 8.000000  0.777307  0.812891
 9.000000  0.769225  0.813890
 10.000000  0.765522  0.813338
 11.000000  0.754431  0.811886
 12.000000  0.771539  0.809756
 13.000000  0.748475  0.806559
 14.000000  0.683741  0.802269
 15.000000  0.671106  0.797618
 16.000000  0.629181  0.792985
 17.000000  0.592995  0.786315
 18.000000  0.582945  0.781230
 19.000000  0.615593  0.775739
 20.000000  0.554775  0.769817
 21.000000  0.598986  0.765506
 22.000000  0.605830  0.763727
 23.000000  0.617838  0.761158
 24.000000  0.655154  0.760774
 25.000000  0.678260  0.761901
 26.000000  0.701302  0.764427
 27.000000  0.721692  0.768862
 28.000000  0.730246  0.771822
 29.000000  0.739107  0.776103
 30.000000  0.742523  0.780781
 31.000000  0.762651  0.786110
 32.000000  0.777187  0.785027
 33.000000  0.765630  0.789105
 34.000000  0.771410  0.791245
 35.000000  0.776877  0.791741
 36.000000  0.775808  0.797693
 37.000000  0.781641  0.797480
 38.000000  0.789279  0.802101
 39.000000  0.780242  0.804446
 40.000000  0.796431  0.806252
 41.000000  0.798662  0.809225
 42.000000  0.797275  0.813899
 43.000000  0.796988  0.816000
 44.000000  0.798193  0.818586
 45.000000  0.809164  0.827060
 46.000000  0.813546  0.828156
 47.000000  0.815799  0.826611
 48.000000  0.819623  0.834430
 49.000000  0.822031  0.833944
 50.000000  0.816603  0.837847
 51.000000  0.823757  0.841145
 52.000000  0.828599  0.843010
 53.000000  0.826001  0.846721
 54.000000  0.827170  0.848141
 55.000000  0.829507  0.846852
 56.000000  0.829139  0.852999
 57.000000  0.826974  0.854449
 58.000000  0.827627  0.855968
 59.000000  0.827955  0.858572
 60.000000  0.830343  0.861468
 61.000000  0.828877  0.861636
 62.000000  0.826483  0.863285
 63.000000  0.829366  0.863600
 64.000000  0.829801  0.866247
 65.000000  0.832250  0.867038
 66.000000  0.830230  0.868121
 67.000000  0.831951  0.868832
 68.000000  0.834613  0.869171
 69.000000  0.833353  0.870274
 70.000000  0.833337  0.872146
 71.000000  0.834312  0.873486
 72.000000  0.834657  0.875302
 73.000000  0.835254  0.874593
 74.000000  0.836266  0.876437
 75.000000  0.834632  0.876129
 76.000000  0.834957  0.877092
 77.000000  0.836555  0.877960
 78.000000  0.835452  0.878240
 79.000000  0.837168  0.879551
 80.000000  0.835069  0.879698
 81.000000  0.831628  0.880236
 82.000000  0.837247  0.880397
 83.000000  0.837894  0.881635
 84.000000  0.838353  0.882081
 85.000000  0.838952  0.882364
 86.000000  0.838972  0.882691
 87.000000  0.838316  0.883478
 88.000000  0.838924  0.883533
 89.000000  0.839376  0.882870
 90.000000  0.838979  0.883275
 91.000000  0.839096  0.883469
 92.000000  0.838358  0.884106
 93.000000  0.836026  0.883961
 94.000000  0.837835  0.884344
 95.000000  0.839903  0.884631
 96.000000  0.840003  0.884744
 97.000000  0.840711  0.884871
 98.000000  0.841099  0.884927
 99.000000  0.837987  0.885162
 100.000000  0.837724  0.885699
 101.000000  0.840122  0.885421
 102.000000  0.837611  0.885134
 103.000000  0.836336  0.885699
 104.000000  0.840333  0.885413
 105.000000  0.841202  0.885883
 106.000000  0.841743  0.886130
 107.000000  0.842037  0.885756
 108.000000  0.842177  0.885805
 109.000000  0.842420  0.886265
 110.000000  0.841880  0.886318
 111.000000  0.840397  0.886249
 112.000000  0.841458  0.885950
 113.000000  0.842422  0.886310
 114.000000  0.841869  0.886856
 115.000000  0.841686  0.886894
 116.000000  0.840726  0.886513
 117.000000  0.837221  0.886212
 118.000000  0.837017  0.886411
 119.000000  0.840927  0.886384
 120.000000  0.842068  0.886543
 121.000000  0.841780  0.886921
 122.000000  0.842500  0.886736
 123.000000  0.842838  0.887206
 124.000000  0.843310  0.887224
 125.000000  0.843215  0.886896
 126.000000  0.843130  0.886583
 127.000000  0.842897  0.886670
 128.000000  0.842974  0.887166
 129.000000  0.841543  0.887610
 130.000000  0.840988  0.887568
 131.000000  0.842024  0.887631
 132.000000  0.843170  0.887931
 133.000000  0.843653  0.887313
 134.000000  0.843503  0.887558
 135.000000  0.844231  0.887249
 136.000000  0.842807  0.887450
 137.000000  0.842602  0.887616
 138.000000  0.843029  0.887665
 139.000000  0.843033  0.887839
 140.000000  0.843712  0.887998
 141.000000  0.843841  0.887955
 142.000000  0.843776  0.888396
 143.000000  0.843771  0.888044
 144.000000  0.844320  0.888264
 145.000000  0.844040  0.888512
 146.000000  0.844453  0.887928
 147.000000  0.843698  0.888332
 148.000000  0.842887  0.888536
 149.000000  0.840286  0.888607
 150.000000  0.842616  0.888615
 151.000000  0.844036  0.888729
 152.000000  0.844203  0.888603
 153.000000  0.844879  0.888714
 154.000000  0.845288  0.889700
 155.000000  0.845166  0.889067
 156.000000  0.844427  0.889311
 157.000000  0.844929  0.889189
 158.000000  0.845488  0.889128
 159.000000  0.845967  0.889181
 160.000000  0.845903  0.889404
 161.000000  0.845700  0.889397
 162.000000  0.845721  0.889728
 163.000000  0.845672  0.889632
 164.000000  0.845764  0.889368
 165.000000  0.845575  0.889830
 166.000000  0.845717  0.890098
 167.000000  0.846200  0.889773
 168.000000  0.845704  0.889785
 169.000000  0.846317  0.889948
 170.000000  0.845730  0.890355
 171.000000  0.846609  0.890312
 172.000000  0.846891  0.890377
 173.000000  0.847414  0.890315
 174.000000  0.847068  0.890535
 175.000000  0.847320  0.890794
 176.000000  0.847313  0.892138
 177.000000  0.847109  0.890477
 178.000000  0.848158  0.890511
 179.000000  0.847850  0.890647
 180.000000  0.848131  0.890772
 181.000000  0.847319  0.891122
 182.000000  0.847475  0.891075
 183.000000  0.848234  0.891199
 184.000000  0.844247  0.891070
 185.000000  0.846738  0.891281
 186.000000  0.848171  0.891316
 187.000000  0.848931  0.891976
 188.000000  0.849071  0.890939
 189.000000  0.848917  0.891612
 190.000000  0.849275  0.891762
 191.000000  0.849295  0.891806
 192.000000  0.849309  0.892205
 193.000000  0.849330  0.892081
 194.000000  0.849315  0.891824
 195.000000  0.842159  0.891996
 196.000000  0.836549  0.892248
 197.000000  0.843338  0.892160
 198.000000  0.847194  0.892131
 199.000000  0.848759  0.892310
 200.000000  0.849382  0.892386
 201.000000  0.849818  0.892655
 202.000000  0.849803  0.892455
 203.000000  0.849992  0.892608
 204.000000  0.850172  0.892847
 205.000000  0.850273  0.892876
 206.000000  0.850644  0.892887
 207.000000  0.850375  0.893263
 208.000000  0.850750  0.893089
 209.000000  0.850604  0.893505
 210.000000  0.850392  0.893210
 211.000000  0.850782  0.893374
 212.000000  0.850516  0.893466
 213.000000  0.850809  0.893914
 214.000000  0.850565  0.893727
 215.000000  0.851162  0.893489
 216.000000  0.851424  0.893341
 217.000000  0.851392  0.893405
 218.000000  0.851376  0.893553
 219.000000  0.851479  0.893790
 220.000000  0.851836  0.894082
 221.000000  0.851001  0.893901
 222.000000  0.851877  0.894067
 223.000000  0.851943  0.893986
 224.000000  0.851748  0.894240
 225.000000  0.852122  0.894118
 226.000000  0.851717  0.894112
 227.000000  0.851626  0.894527
 228.000000  0.851783  0.894430
 229.000000  0.852233  0.894502
 230.000000  0.852031  0.894497
 231.000000  0.852524  0.894702
 232.000000  0.852784  0.895160
 233.000000  0.853259  0.894833
 234.000000  0.853367  0.894786
 235.000000  0.853342  0.894928
 236.000000  0.853432  0.894703
 237.000000  0.852969  0.895099
 238.000000  0.853122  0.895142
 239.000000  0.853670  0.895214
 240.000000  0.853189  0.895445
 241.000000  0.849460  0.895111
 242.000000  0.850900  0.895107
 243.000000  0.852892  0.895245
 244.000000  0.853778  0.895458
 245.000000  0.854409  0.895471
 246.000000  0.854240  0.895498
 247.000000  0.854707  0.895613
 248.000000  0.854249  0.895910
 249.000000  0.854119  0.895790
 250.000000  0.854347  0.895924
 251.000000  0.854390  0.896073
 252.000000  0.854576  0.895929
 253.000000  0.854870  0.896084
 254.000000  0.854780  0.896339
 255.000000  0.854663  0.896228
 256.000000  0.855197  0.896538
 257.000000  0.854735  0.896525
 258.000000  0.854712  0.896708
 259.000000  0.855105  0.896741
 260.000000  0.855362  0.896901
 261.000000  0.854951  0.896759
 262.000000  0.855666  0.896789
 263.000000  0.847865  0.897264
 264.000000  0.851871  0.896993
 265.000000  0.854564  0.897155
 266.000000  0.855816  0.897155
 267.000000  0.856219  0.897348
 268.000000  0.856604  0.897521
 269.000000  0.856722  0.897590
 270.000000  0.856385  0.897419
 271.000000  0.856679  0.897776
 272.000000  0.855885  0.897953
 273.000000  0.856384  0.897601
 274.000000  0.856278  0.898081
 275.000000  0.856739  0.897253
 276.000000  0.856512  0.897711
 277.000000  0.856646  0.897799
 278.000000  0.856950  0.897914
 279.000000  0.856552  0.898110
 280.000000  0.857272  0.898222
 281.000000  0.856987  0.898330
 282.000000  0.857222  0.898131
 283.000000  0.857463  0.898646
 284.000000  0.857723  0.898699
 285.000000  0.857529  0.898777
 286.000000  0.857460  0.898802
 287.000000  0.857376  0.898808
 288.000000  0.857595  0.899003
 289.000000  0.857727  0.898964
 290.000000  0.857946  0.899024
 291.000000  0.858053  0.899261
 292.000000  0.858136  0.899193
 293.000000  0.857979  0.899048
 294.000000  0.857834  0.899435
 295.000000  0.857923  0.899482
 296.000000  0.858212  0.899929
 297.000000  0.857820  0.899862
 298.000000  0.858557  0.899704
 299.000000  0.858102  0.900028


==> files/curve_anatomy_shift.txt <==
x y
0.84303 0.85891
0.84374 0.90347
0.84350 0.90406
0.84016 0.91013
0.83255 0.91555
0.83036 0.91607
0.81650 0.91877
0.80233 0.91819
0.73329 0.91971

==> files/curve_dataset_shift.txt <==
x y
0.72878 0.69247
0.72766 0.72337
0.72657 0.72399
0.72651 0.72402
0.72266 0.72471
0.72245 0.72469
0.71331 0.72196
0.71093 0.72149
0.70518 0.72297

==> files/curve_modality_shift.txt <==
x y
0.91881 0.84967
0.91813 0.88066
0.91780 0.88264
0.91631 0.88984
0.91199 0.89898
0.90543 0.89990
0.89638 0.90188
0.89109 0.90266
0.87380 0.90212

==> files/curveacc.txt <==
 x y
 0.769567  0.902400
 0.803567  0.902824
 0.815467  0.903473
 0.824333  0.903671
 0.829800  0.900073
 0.830867  0.895287
 0.832567  0.882370
 0.833667  0.869533
 0.833900  0.837400


==> files/data.txt <==
 x knee brain
 1.000000  0.737727  0.883511
 2.000000  0.748152  0.891597
 3.000000  0.745207  0.895372
 4.000000  0.740745  0.896642
 5.000000  0.727551  0.896866
 10.000000  0.730535  0.898396
 20.000000  0.743682  0.900575
 50.000000  0.722264  0.901781
 100.000000  0.724902  0.902133


==> files/es.txt <==
 x score err verr
 0.000000  0.841853  1.304635  1.258747
 1.000000  0.841103  0.824194  0.833428
 2.000000  0.835693  0.738276  0.758960
 3.000000  0.831692  0.704441  0.728768
 4.000000  0.831432  0.682707  0.711374
 5.000000  0.838818  0.660729  0.694263
 6.000000  0.850587  0.641878  0.678575
 7.000000  0.860941  0.625989  0.665352
 8.000000  0.866612  0.615651  0.658235
 9.000000  0.866115  0.607550  0.654206
 10.000000  0.864122  0.601812  0.650564
 11.000000  0.864102  0.597458  0.647820
 12.000000  0.865480  0.593988  0.645361
 13.000000  0.867684  0.591079  0.643225
 14.000000  0.871050  0.588666  0.641106
 15.000000  0.873455  0.584617  0.637945
 16.000000  0.874306  0.580438  0.634607
 17.000000  0.875366  0.579187  0.633198
 18.000000  0.875795  0.578784  0.632893
 19.000000  0.875174  0.577114  0.631827
 20.000000  0.874829  0.575198  0.630025
 21.000000  0.875650  0.574374  0.629315
 22.000000  0.877483  0.573300  0.628760
 23.000000  0.879216  0.572016  0.627977
 24.000000  0.880130  0.571356  0.627079
 25.000000  0.880810  0.570615  0.626424
 26.000000  0.881897  0.569361  0.625826
 27.000000  0.882498  0.568525  0.625397
 28.000000  0.882352  0.567995  0.624832
 29.000000  0.883096  0.567192  0.623769
 30.000000  0.884217  0.566443  0.622668
 31.000000  0.884369  0.565804  0.622256
 32.000000  0.884126  0.565231  0.622224
 33.000000  0.884647  0.564789  0.621472
 34.000000  0.884745  0.564347  0.620774
 35.000000  0.885160  0.563661  0.620449
 36.000000  0.886202  0.563123  0.620109
 37.000000  0.886826  0.562579  0.619454
 38.000000  0.887685  0.562324  0.619019
 39.000000  0.888912  0.561855  0.618467
 40.000000  0.888911  0.561386  0.618065
 41.000000  0.889087  0.561037  0.617869
 42.000000  0.889667  0.560624  0.617450
 43.000000  0.888988  0.560159  0.617257
 44.000000  0.888892  0.559952  0.617153
 45.000000  0.889474  0.559800  0.616601
 46.000000  0.889776  0.560008  0.616726
 47.000000  0.890569  0.560618  0.616828
 48.000000  0.891407  0.560861  0.617221
 49.000000  0.892217  0.559103  0.615972
 50.000000  0.892743  0.557998  0.615288
 51.000000  0.893014  0.557954  0.615187
 52.000000  0.893175  0.558454  0.615393
 53.000000  0.893405  0.558781  0.615586
 54.000000  0.893904  0.557637  0.614595
 55.000000  0.894159  0.556810  0.614049
 56.000000  0.894484  0.556713  0.613867
 57.000000  0.894754  0.557120  0.614182
 58.000000  0.895141  0.557329  0.614349
 59.000000  0.895624  0.556402  0.613368
 60.000000  0.895964  0.555749  0.612994
 61.000000  0.896065  0.555567  0.612900
 62.000000  0.896204  0.555703  0.612679
 63.000000  0.896338  0.555892  0.613096
 64.000000  0.896522  0.555849  0.612884
 65.000000  0.896924  0.555424  0.612669
 66.000000  0.897185  0.554860  0.612307
 67.000000  0.897358  0.554498  0.612064
 68.000000  0.897568  0.554310  0.611919
 69.000000  0.897827  0.554245  0.611928
 70.000000  0.897983  0.554214  0.611886
 71.000000  0.898082  0.554212  0.611787
 72.000000  0.898229  0.554367  0.611938
 73.000000  0.898265  0.554386  0.611771
 74.000000  0.898505  0.554157  0.611855
 75.000000  0.898809  0.553749  0.611455
 76.000000  0.898838  0.553446  0.611368
 77.000000  0.899077  0.553221  0.611108
 78.000000  0.899158  0.553063  0.611014
 79.000000  0.899128  0.552903  0.611034
 80.000000  0.899416  0.552770  0.610826
 81.000000  0.899518  0.552627  0.610938
 82.000000  0.899773  0.552516  0.610746
 83.000000  0.899832  0.552411  0.610723
 84.000000  0.899867  0.552330  0.610678
 85.000000  0.900088  0.552279  0.610638
 86.000000  0.900144  0.552270  0.610677
 87.000000  0.900259  0.552552  0.610659
 88.000000  0.900344  0.553362  0.611420
 89.000000  0.900431  0.554270  0.611823
 90.000000  0.900798  0.554909  0.612211
 91.000000  0.900773  0.553743  0.611757
 92.000000  0.900923  0.552667  0.610578
 93.000000  0.901190  0.551600  0.610173
 94.000000  0.900938  0.551694  0.610354
 95.000000  0.901073  0.552756  0.610625
 96.000000  0.901414  0.552879  0.610831
 97.000000  0.901227  0.552388  0.610697
 98.000000  0.901502  0.551566  0.609727
 99.000000  0.901292  0.551507  0.610102
 100.000000  0.901629  0.551574  0.609832
 101.000000  0.901913  0.551241  0.609872
 102.000000  0.901577  0.551120  0.609820
 103.000000  0.901832  0.551178  0.609522
 104.000000  0.901874  0.551301  0.610116
 105.000000  0.902186  0.551063  0.609644
 106.000000  0.902629  0.550599  0.609338
 107.000000  0.902027  0.550419  0.609573
 108.000000  0.902346  0.550507  0.609260
 109.000000  0.902592  0.550467  0.609450
 110.000000  0.902416  0.550306  0.609306
 111.000000  0.902747  0.550192  0.609135
 112.000000  0.902550  0.550173  0.609142
 113.000000  0.902600  0.550360  0.609301
 114.000000  0.902582  0.550713  0.609547
 115.000000  0.902620  0.551331  0.609850
 116.000000  0.902701  0.551079  0.609572
 117.000000  0.902683  0.550543  0.609348
 118.000000  0.902771  0.549827  0.608815
 119.000000  0.902826  0.549515  0.608751
 120.000000  0.903177  0.549473  0.608682
 121.000000  0.902600  0.549514  0.608829
 122.000000  0.902961  0.549717  0.608815
 123.000000  0.902937  0.549938  0.609102
 124.000000  0.902884  0.550267  0.609202
 125.000000  0.903196  0.550089  0.608960
 126.000000  0.902748  0.549530  0.608816
 127.000000  0.903446  0.549064  0.608208
 128.000000  0.902867  0.548940  0.608372
 129.000000  0.903301  0.548845  0.608267
 130.000000  0.903264  0.548783  0.608403
 131.000000  0.903067  0.548862  0.608273
 132.000000  0.903357  0.549153  0.608457
 133.000000  0.902730  0.549761  0.609053
 134.000000  0.903076  0.549965  0.608832
 135.000000  0.903415  0.550071  0.609030
 136.000000  0.902678  0.549307  0.608684
 137.000000  0.903436  0.548811  0.607945
 138.000000  0.903061  0.548205  0.608118
 139.000000  0.903517  0.548156  0.607884
 140.000000  0.902692  0.548559  0.608160
 141.000000  0.903437  0.548941  0.608202
 142.000000  0.902974  0.549446  0.608771
 143.000000  0.903105  0.549082  0.608275
 144.000000  0.903456  0.548548  0.607904
 145.000000  0.902958  0.548089  0.607991
 146.000000  0.903528  0.547889  0.607550
 147.000000  0.902947  0.547998  0.607659
 148.000000  0.903393  0.548063  0.607802
 149.000000  0.903302  0.548294  0.607794
 150.000000  0.903435  0.548314  0.607806
 151.000000  0.902690  0.548436  0.607999
 152.000000  0.903554  0.548084  0.607613
 153.000000  0.902470  0.547699  0.607451
 154.000000  0.904265  0.547511  0.607239
 155.000000  0.902195  0.547454  0.607411
 156.000000  0.904573  0.547527  0.607053
 157.000000  0.901948  0.547806  0.607703
 158.000000  0.903915  0.547866  0.607311
 159.000000  0.903552  0.547488  0.607277
 160.000000  0.901945  0.547210  0.607147
 161.000000  0.905461  0.547411  0.607048
 162.000000  0.901669  0.548251  0.607971
 163.000000  0.903829  0.547520  0.607063
 164.000000  0.903944  0.547001  0.607156
 165.000000  0.902258  0.546752  0.606759
 166.000000  0.904323  0.546826  0.606540
 167.000000  0.902154  0.546928  0.607190
 168.000000  0.904812  0.546961  0.606528
 169.000000  0.901919  0.546816  0.606908
 170.000000  0.904151  0.546602  0.606632
 171.000000  0.902606  0.546516  0.606599
 172.000000  0.903451  0.546664  0.606517
 173.000000  0.903304  0.546831  0.606909
 174.000000  0.904218  0.546954  0.606732
 175.000000  0.902192  0.547532  0.607008
 176.000000  0.905312  0.548319  0.607771
 177.000000  0.903821  0.550123  0.608446
 178.000000  0.901447  0.548010  0.607330
 179.000000  0.906636  0.547009  0.606687
 180.000000  0.904195  0.547063  0.606417
 181.000000  0.901589  0.546946  0.606384
 182.000000  0.903886  0.547831  0.607470
 183.000000  0.904207  0.547446  0.606822
 184.000000  0.902216  0.547250  0.606435
 185.000000  0.903400  0.546378  0.606726
 186.000000  0.904804  0.546117  0.606231
 187.000000  0.903338  0.546588  0.606100
 188.000000  0.903183  0.546333  0.606403
 189.000000  0.904099  0.546028  0.606210
 190.000000  0.904154  0.545919  0.605819
 191.000000  0.902352  0.545957  0.605920
 192.000000  0.904123  0.546160  0.606046
 193.000000  0.903554  0.546104  0.606142
 194.000000  0.903863  0.545766  0.605561
 195.000000  0.902880  0.545687  0.606215
 196.000000  0.904774  0.545775  0.605824
 197.000000  0.902606  0.545894  0.605963
 198.000000  0.904153  0.545597  0.605826
 199.000000  0.903640  0.545538  0.605818
 200.000000  0.903229  0.545285  0.605504
 201.000000  0.903491  0.545480  0.605686
 202.000000  0.904210  0.545324  0.605619
 203.000000  0.902607  0.545067  0.605489
 204.000000  0.904035  0.544871  0.605357
 205.000000  0.903014  0.544708  0.605268
 206.000000  0.904410  0.544757  0.605305
 207.000000  0.902297  0.544919  0.605648
 208.000000  0.904484  0.545071  0.605130
 209.000000  0.902573  0.545189  0.605715
 210.000000  0.904964  0.544996  0.605187
 211.000000  0.902189  0.544875  0.605426
 212.000000  0.905454  0.544959  0.605297
 213.000000  0.901921  0.545810  0.605874
 214.000000  0.903957  0.545901  0.605995
 215.000000  0.904123  0.545656  0.605785
 216.000000  0.902960  0.545115  0.605637
 217.000000  0.904037  0.545168  0.605317
 218.000000  0.902872  0.545372  0.605835
 219.000000  0.904192  0.545083  0.605146
 220.000000  0.903602  0.544466  0.605348
 221.000000  0.904724  0.544223  0.604763
 222.000000  0.902830  0.544252  0.604865
 223.000000  0.905380  0.544613  0.605133
 224.000000  0.901761  0.545082  0.605260
 225.000000  0.905962  0.544932  0.605171
 226.000000  0.902467  0.545051  0.605501
 227.000000  0.904203  0.544749  0.605144
 228.000000  0.903412  0.545053  0.605322
 229.000000  0.903589  0.544909  0.605238
 230.000000  0.904096  0.544368  0.604956
 231.000000  0.904173  0.543909  0.604627
 232.000000  0.903053  0.543985  0.604761
 233.000000  0.905059  0.544115  0.604880
 234.000000  0.902810  0.544263  0.604950
 235.000000  0.905315  0.544151  0.604891
 236.000000  0.902898  0.543925  0.604637
 237.000000  0.905157  0.543828  0.604749
 238.000000  0.902290  0.544332  0.605209
 239.000000  0.905806  0.544647  0.604980
 240.000000  0.901598  0.544609  0.605382
 241.000000  0.906307  0.544028  0.604613
 242.000000  0.901571  0.543911  0.604857
 243.000000  0.906082  0.543797  0.604766
 244.000000  0.902959  0.543874  0.604789
 245.000000  0.903615  0.543389  0.604293
 246.000000  0.904609  0.543356  0.604925
 247.000000  0.903995  0.543794  0.604585
 248.000000  0.903314  0.544075  0.605582
 249.000000  0.905472  0.544797  0.605171
 250.000000  0.902439  0.545613  0.606258
 251.000000  0.905532  0.546206  0.606302
 252.000000  0.904324  0.545377  0.605572
 253.000000  0.902240  0.544260  0.605167
 254.000000  0.906624  0.543256  0.604439
 255.000000  0.901871  0.543351  0.604488
 256.000000  0.905184  0.543904  0.604781
 257.000000  0.903823  0.543903  0.605076
 258.000000  0.902749  0.543633  0.604430
 259.000000  0.906121  0.543189  0.604950
 260.000000  0.902268  0.543097  0.604237
 261.000000  0.905116  0.543074  0.604179
 262.000000  0.902608  0.543593  0.605270
 263.000000  0.904901  0.543818  0.604486
 264.000000  0.902614  0.543556  0.605103
 265.000000  0.905375  0.543004  0.604119
 266.000000  0.902586  0.542780  0.604170
 267.000000  0.905084  0.542719  0.604549
 268.000000  0.903353  0.543081  0.604242
 269.000000  0.904601  0.543105  0.604722
 270.000000  0.903995  0.542980  0.604332
 271.000000  0.903753  0.542841  0.604606
 272.000000  0.904461  0.543052  0.604532
 273.000000  0.904182  0.543088  0.604242
 274.000000  0.901949  0.542962  0.604837
 275.000000  0.906175  0.542748  0.604284
 276.000000  0.900823  0.542815  0.604543
 277.000000  0.907135  0.542950  0.604275
 278.000000  0.901679  0.543061  0.604650
 279.000000  0.904745  0.542715  0.604075
 280.000000  0.903966  0.542628  0.604784
 281.000000  0.902919  0.542468  0.603938
 282.000000  0.904634  0.542352  0.604330
 283.000000  0.903626  0.542408  0.604437
 284.000000  0.904550  0.542514  0.604081
 285.000000  0.903542  0.542522  0.604781
 286.000000  0.904020  0.542595  0.603884
 287.000000  0.903560  0.542421  0.604621
 288.000000  0.905520  0.542167  0.603769
 289.000000  0.901915  0.542177  0.603910
 290.000000  0.905779  0.542526  0.604585
 291.000000  0.905059  0.542710  0.603917
 292.000000  0.900906  0.542223  0.604072
 293.000000  0.907496  0.542276  0.604396
 294.000000  0.903879  0.542788  0.604161
 295.000000  0.902141  0.542460  0.603961
 296.000000  0.904338  0.543008  0.605036
 297.000000  0.905015  0.543220  0.604349
 298.000000  0.903323  0.543623  0.605024
 299.000000  0.905156  0.543554  0.605107
 300.000000  0.903901  0.543790  0.604628
 301.000000  0.904461  0.542845  0.604680
 302.000000  0.904559  0.542026  0.603714
 303.000000  0.904263  0.541867  0.603571
 304.000000  0.903645  0.542108  0.604434
 305.000000  0.905144  0.542414  0.603845
 306.000000  0.902774  0.542237  0.604325
 307.000000  0.905648  0.541865  0.603732
 308.000000  0.903508  0.541858  0.603910
 309.000000  0.903610  0.541804  0.603782
 310.000000  0.904779  0.541946  0.603797
 311.000000  0.902623  0.542047  0.604094
 312.000000  0.905535  0.541846  0.603791
 313.000000  0.901928  0.541635  0.604081
 314.000000  0.907071  0.541808  0.603582
 315.000000  0.901913  0.542447  0.604470
 316.000000  0.905749  0.542351  0.604030
 317.000000  0.903778  0.542090  0.604089
 318.000000  0.903845  0.541766  0.603950
 319.000000  0.904730  0.541852  0.603929
 320.000000  0.903411  0.541780  0.603965
 321.000000  0.904755  0.541630  0.603626
 322.000000  0.903433  0.541370  0.603809
 323.000000  0.904052  0.541390  0.603765
 324.000000  0.904713  0.541525  0.603543
 325.000000  0.902410  0.541389  0.603565
 326.000000  0.905688  0.541292  0.603792
 327.000000  0.903005  0.541119  0.603494
 328.000000  0.905309  0.541048  0.603421
 329.000000  0.903268  0.541273  0.603785
 330.000000  0.904482  0.541614  0.603711
 331.000000  0.904476  0.541527  0.604098
 332.000000  0.902725  0.541055  0.603339
 333.000000  0.905768  0.541062  0.603702
 334.000000  0.901809  0.541835  0.604166
 335.000000  0.906120  0.542507  0.604205
 336.000000  0.902532  0.543077  0.604932
 337.000000  0.904841  0.542025  0.603911
 338.000000  0.904197  0.541601  0.604136
 339.000000  0.903617  0.541073  0.603566
 340.000000  0.905285  0.540866  0.603450
 341.000000  0.903147  0.541152  0.603706
 342.000000  0.904574  0.541295  0.603552
 343.000000  0.904114  0.541219  0.603875
 344.000000  0.904600  0.541154  0.603476
 345.000000  0.902768  0.541568  0.603846
 346.000000  0.905141  0.541580  0.603996
 347.000000  0.902674  0.541145  0.603381
 348.000000  0.905567  0.540593  0.603315
 349.000000  0.902187  0.540530  0.603285
 350.000000  0.905794  0.540684  0.603242
 351.000000  0.901367  0.541303  0.604246
 352.000000  0.906817  0.541757  0.603642
 353.000000  0.900816  0.541503  0.604308
 354.000000  0.906139  0.540952  0.603646
 355.000000  0.902833  0.540717  0.603381
 356.000000  0.904062  0.540396  0.603440
 357.000000  0.905138  0.540451  0.603360
 358.000000  0.901808  0.540804  0.603691
 359.000000  0.905933  0.541240  0.603829
 360.000000  0.903412  0.541372  0.603769
 361.000000  0.902938  0.541430  0.603893
 362.000000  0.906804  0.541335  0.603900
 363.000000  0.901352  0.541616  0.603800
 364.000000  0.906172  0.540953  0.603507
 365.000000  0.902963  0.540810  0.603760
 366.000000  0.904013  0.540767  0.603095
 367.000000  0.905113  0.541081  0.604040
 368.000000  0.904946  0.541238  0.603260
 369.000000  0.902277  0.540362  0.603227
 370.000000  0.905097  0.540384  0.603766
 371.000000  0.906208  0.540771  0.602876
 372.000000  0.898866  0.540839  0.603891
 373.000000  0.907839  0.541260  0.603979
 374.000000  0.904319  0.541257  0.603734
 375.000000  0.901112  0.540888  0.603257
 376.000000  0.905735  0.541290  0.604169
 377.000000  0.905089  0.540701  0.602899
 378.000000  0.902494  0.540315  0.603069
 379.000000  0.905332  0.539997  0.602953
 380.000000  0.904062  0.540296  0.603023
 381.000000  0.904473  0.540665  0.603342
 382.000000  0.903013  0.540381  0.603236
 383.000000  0.902893  0.540301  0.603249
 384.000000  0.905950  0.539938  0.602957
 385.000000  0.901770  0.540149  0.603492
 386.000000  0.905540  0.540504  0.603026
 387.000000  0.902941  0.540500  0.603754
 388.000000  0.904954  0.540357  0.602877
 389.000000  0.903146  0.540567  0.603417
 390.000000  0.904264  0.540584  0.603558
 391.000000  0.904967  0.540933  0.603615
 392.000000  0.902472  0.540622  0.603534
 393.000000  0.904607  0.540473  0.603411
 394.000000  0.904016  0.539973  0.603176
 395.000000  0.902788  0.539631  0.602658
 396.000000  0.904323  0.539693  0.603191
 397.000000  0.905485  0.539705  0.602542
 398.000000  0.901603  0.540220  0.603549
 399.000000  0.906136  0.540674  0.603621
 400.000000  0.901652  0.540732  0.603463
 401.000000  0.904286  0.540163  0.603170
 402.000000  0.904317  0.539591  0.602909
 403.000000  0.902821  0.539223  0.602561
 404.000000  0.905338  0.539250  0.602783
 405.000000  0.902344  0.539544  0.602658
 406.000000  0.904981  0.539800  0.603170
 407.000000  0.903432  0.540231  0.603481
 408.000000  0.903390  0.540109  0.603143
 409.000000  0.904517  0.540204  0.603281
 410.000000  0.903226  0.540038  0.603294
 411.000000  0.904489  0.539909  0.603040
 412.000000  0.903203  0.539419  0.602839
 413.000000  0.904630  0.539086  0.602496
 414.000000  0.902513  0.539085  0.602821
 415.000000  0.905288  0.539584  0.602823
 416.000000  0.901709  0.540374  0.603677
 417.000000  0.904720  0.539965  0.602897
 418.000000  0.902047  0.539714  0.603364
 419.000000  0.905616  0.539815  0.602733
 420.000000  0.902079  0.540265  0.603675
 421.000000  0.904380  0.540277  0.603224
 422.000000  0.904666  0.539609  0.603140
 423.000000  0.901660  0.539435  0.603006
 424.000000  0.906172  0.539890  0.602803
 425.000000  0.901659  0.540167  0.603648
 426.000000  0.906050  0.539603  0.602748
 427.000000  0.901640  0.539376  0.602870
 428.000000  0.905308  0.539630  0.603132
 429.000000  0.903998  0.539796  0.602940
 430.000000  0.900976  0.539134  0.602351
 431.000000  0.906470  0.539263  0.603327
 432.000000  0.904088  0.539615  0.602533
 433.000000  0.900879  0.539131  0.602433
 434.000000  0.905576  0.539440  0.603453
 435.000000  0.905074  0.539528  0.602377
 436.000000  0.899851  0.539138  0.603093
 437.000000  0.907478  0.539282  0.602785
 438.000000  0.903691  0.539668  0.602704
 439.000000  0.900867  0.539147  0.602436
 440.000000  0.905700  0.539204  0.603417
 441.000000  0.903495  0.539574  0.602583
 442.000000  0.902271  0.539417  0.602640
 443.000000  0.903344  0.539787  0.603247
 444.000000  0.905448  0.539957  0.602886
 445.000000  0.901856  0.539624  0.603176
 446.000000  0.904322  0.539030  0.602605
 447.000000  0.903307  0.539085  0.602427
 448.000000  0.903606  0.538642  0.602369
 449.000000  0.903762  0.538723  0.602596
 450.000000  0.903041  0.538658  0.602428
 451.000000  0.903989  0.538617  0.602598
 452.000000  0.902922  0.538781  0.602793
 453.000000  0.903645  0.539109  0.602511
 454.000000  0.902685  0.539250  0.603062
 455.000000  0.904722  0.539445  0.602838
 456.000000  0.903419  0.539570  0.602878
 457.000000  0.903549  0.539370  0.603022
 458.000000  0.904115  0.539652  0.603015
 459.000000  0.902843  0.539741  0.603070
 460.000000  0.903710  0.539457  0.602878
 461.000000  0.904268  0.538681  0.602473
 462.000000  0.902573  0.538378  0.602119
 463.000000  0.903409  0.538334  0.602520
 464.000000  0.904706  0.538528  0.602636
 465.000000  0.902199  0.538902  0.602553
 466.000000  0.904034  0.539006  0.602792
 467.000000  0.903165  0.539331  0.603203
 468.000000  0.904282  0.539063  0.602440
 469.000000  0.901874  0.538928  0.602767
 470.000000  0.904933  0.538459  0.602432
 471.000000  0.903000  0.538285  0.602214
 472.000000  0.903348  0.538168  0.602360
 473.000000  0.904171  0.538339  0.602578
 474.000000  0.902152  0.538647  0.602443
 475.000000  0.903587  0.538831  0.602901
 476.000000  0.904553  0.538696  0.602547
 477.000000  0.900819  0.538470  0.602327
 478.000000  0.905317  0.538379  0.602288
 479.000000  0.900914  0.538854  0.602763
 480.000000  0.905371  0.539352  0.602527
 481.000000  0.901270  0.539625  0.603714
 482.000000  0.905074  0.538553  0.602113
 483.000000  0.902253  0.537943  0.602242
 484.000000  0.902859  0.537696  0.602256
 485.000000  0.905215  0.537957  0.601924
 486.000000  0.900322  0.538661  0.602779
 487.000000  0.905651  0.538833  0.602514
 488.000000  0.901798  0.538738  0.602805
 489.000000  0.904001  0.537906  0.602236
 490.000000  0.902854  0.537679  0.602149
 491.000000  0.902288  0.538031  0.602156
 492.000000  0.904189  0.538715  0.602511
 493.000000  0.902491  0.539133  0.602855
 494.000000  0.903625  0.538405  0.602357
 495.000000  0.903287  0.537702  0.602048
 496.000000  0.903524  0.537579  0.602000
 497.000000  0.902451  0.537971  0.602185
 498.000000  0.903459  0.538773  0.602841
 499.000000  0.902608  0.539291  0.602947
 500.000000  0.904380  0.539763  0.603229
 501.000000  0.901291  0.538912  0.603033
 502.000000  0.904098  0.538161  0.602033
 503.000000  0.901788  0.538175  0.602552
 504.000000  0.904292  0.538287  0.602285
 505.000000  0.902788  0.538241  0.602197
 506.000000  0.902489  0.537871  0.602344
 507.000000  0.904373  0.537966  0.602016
 508.000000  0.900613  0.538235  0.602766
 509.000000  0.905289  0.538161  0.602333
 510.000000  0.901858  0.537805  0.601953
 511.000000  0.901703  0.537199  0.601923
 512.000000  0.905376  0.537436  0.601818
 513.000000  0.900772  0.537969  0.602385
 514.000000  0.904009  0.537940  0.602129
 515.000000  0.902110  0.537756  0.602409
 516.000000  0.903997  0.537725  0.601872
 517.000000  0.900551  0.538054  0.602335
 518.000000  0.905270  0.538291  0.602487
 519.000000  0.899647  0.538216  0.602705
 520.000000  0.904261  0.538172  0.602386
 521.000000  0.902580  0.538613  0.602813
 522.000000  0.902795  0.538258  0.602234
 523.000000  0.902724  0.538063  0.602799
 524.000000  0.904119  0.537721  0.601934
 525.000000  0.902874  0.537896  0.602065
 526.000000  0.902098  0.537881  0.602168
 527.000000  0.903717  0.538144  0.602334
 528.000000  0.902245  0.538224  0.602544
 529.000000  0.903340  0.537714  0.602236
 530.000000  0.902540  0.537340  0.601957
 531.000000  0.903713  0.537040  0.601802
 532.000000  0.902212  0.537046  0.601829
 533.000000  0.902912  0.537308  0.601879
 534.000000  0.903106  0.537576  0.602244
 535.000000  0.902334  0.537946  0.602255
 536.000000  0.903354  0.538115  0.602810
 537.000000  0.902475  0.538112  0.602377
 538.000000  0.902471  0.537408  0.602146
 539.000000  0.903187  0.537011  0.601689
 540.000000  0.901386  0.537132  0.601761
 541.000000  0.903052  0.537570  0.602374
 542.000000  0.902576  0.537778  0.602047
 543.000000  0.901322  0.537641  0.602230
 544.000000  0.905012  0.537269  0.601885
 545.000000  0.900440  0.537116  0.601857
 546.000000  0.903547  0.536885  0.601735
 547.000000  0.901817  0.537566  0.602532
 548.000000  0.903187  0.537564  0.601657
 549.000000  0.901128  0.537214  0.602360
 550.000000  0.904427  0.536994  0.601644
 551.000000  0.900137  0.537198  0.602211
 552.000000  0.904090  0.537424  0.602151
 553.000000  0.901342  0.537863  0.602420
 554.000000  0.902558  0.537659  0.602104
 555.000000  0.902526  0.536932  0.602038
 556.000000  0.902789  0.536639  0.601328
 557.000000  0.901366  0.536991  0.602450
 558.000000  0.904433  0.537212  0.601766
 559.000000  0.900302  0.537204  0.601919
 560.000000  0.903160  0.536872  0.601884
 561.000000  0.901472  0.536863  0.601582
 562.000000  0.901743  0.537072  0.602234
 563.000000  0.903310  0.537403  0.601993
 564.000000  0.900532  0.536859  0.601953
 565.000000  0.903576  0.536583  0.601744
 566.000000  0.900401  0.536783  0.601797
 567.000000  0.903882  0.537197  0.602201
 568.000000  0.899962  0.537400  0.602304
 569.000000  0.903291  0.537120  0.601861
 570.000000  0.900948  0.537176  0.602379
 571.000000  0.901752  0.537162  0.601748
 572.000000  0.902343  0.537117  0.602420
 573.000000  0.901624  0.536687  0.601451
 574.000000  0.902667  0.536586  0.602000
 575.000000  0.901558  0.536900  0.602096
 576.000000  0.901720  0.537241  0.601998
 577.000000  0.902359  0.537069  0.602249
 578.000000  0.899813  0.536927  0.601944
 579.000000  0.904805  0.537067  0.602134
 580.000000  0.898270  0.537347  0.602287
 581.000000  0.904731  0.537297  0.601994
 582.000000  0.900045  0.537142  0.602203
 583.000000  0.901688  0.536882  0.601585
 584.000000  0.903302  0.536793  0.602310
 585.000000  0.900617  0.536690  0.601540
 586.000000  0.901980  0.536491  0.601908
 587.000000  0.902517  0.536417  0.601721
 588.000000  0.901165  0.536171  0.601413
 589.000000  0.902812  0.536193  0.602043
 590.000000  0.901597  0.536197  0.601245
 591.000000  0.901363  0.536128  0.601884
 592.000000  0.903057  0.536515  0.601728
 593.000000  0.900182  0.536759  0.602102
 594.000000  0.902526  0.536886  0.602308
 595.000000  0.902023  0.537238  0.602209
 596.000000  0.900474  0.537478  0.602638
 597.000000  0.904085  0.537227  0.602163
 598.000000  0.899266  0.537044  0.602377
 599.000000  0.903570  0.536731  0.602001
 600.000000  0.899855  0.537058  0.602431
 601.000000  0.902460  0.537027  0.602124
 602.000000  0.901828  0.536612  0.602413
 603.000000  0.901400  0.535953  0.601420
 604.000000  0.902097  0.535899  0.601824
 605.000000  0.900115  0.536179  0.601809
 606.000000  0.902417  0.536490  0.602065
 607.000000  0.900713  0.536617  0.602176
 608.000000  0.901820  0.536306  0.601584
 609.000000  0.901652  0.536248  0.602337
 610.000000  0.901675  0.536215  0.601271
 611.000000  0.899967  0.536418  0.602297
 612.000000  0.903745  0.536222  0.601966
 613.000000  0.900610  0.536540  0.601667
 614.000000  0.900876  0.536228  0.602295
 615.000000  0.902890  0.536505  0.601729
 616.000000  0.899297  0.536539  0.602199
 617.000000  0.903617  0.536389  0.601940
 618.000000  0.900560  0.536157  0.601430
 619.000000  0.900446  0.536082  0.601805
 620.000000  0.902924  0.536144  0.601774
 621.000000  0.899972  0.536173  0.601767
 622.000000  0.902688  0.536355  0.602068
 623.000000  0.901201  0.536551  0.602153
 624.000000  0.900376  0.536419  0.602385
 625.000000  0.903409  0.536198  0.601578
 626.000000  0.898427  0.536207  0.602110
 627.000000  0.904181  0.536123  0.601760
 628.000000  0.898383  0.536204  0.602192
 629.000000  0.903428  0.536101  0.601921
 630.000000  0.900590  0.535883  0.601836
 631.000000  0.901107  0.535650  0.601748
 632.000000  0.901285  0.535574  0.601793
 633.000000  0.900922  0.535815  0.601693
 634.000000  0.901006  0.536159  0.602109
 635.000000  0.901297  0.536053  0.602197
 636.000000  0.901259  0.535891  0.601580
 637.000000  0.900401  0.535216  0.601440
 638.000000  0.902532  0.535060  0.601647
 639.000000  0.899889  0.535563  0.601308
 640.000000  0.902026  0.535900  0.601983
 641.000000  0.900557  0.535969  0.601967
 642.000000  0.900905  0.535823  0.601378
 643.000000  0.900128  0.535809  0.602116
 644.000000  0.903154  0.535701  0.601363
 645.000000  0.898229  0.535923  0.602090
 646.000000  0.903274  0.535791  0.601825
 647.000000  0.899496  0.535564  0.601765
 648.000000  0.901244  0.535268  0.601363
 649.000000  0.900874  0.535480  0.601858
 650.000000  0.900513  0.535724  0.601873
 651.000000  0.900820  0.536141  0.601979
 652.000000  0.900207  0.536355  0.602427
 653.000000  0.902347  0.536259  0.602145
 654.000000  0.898844  0.535877  0.601894
 655.000000  0.901909  0.535632  0.602069
 656.000000  0.899370  0.535319  0.601285
 657.000000  0.900825  0.535354  0.601640
 658.000000  0.901157  0.535600  0.602100
 659.000000  0.899718  0.535968  0.602092
 660.000000  0.901421  0.535803  0.602361
 661.000000  0.900647  0.535392  0.601620
 662.000000  0.899653  0.535134  0.602034
 663.000000  0.901922  0.535120  0.601488
 664.000000  0.899389  0.535002  0.601630
 665.000000  0.901791  0.535136  0.601956
 666.000000  0.899712  0.535387  0.601735
 667.000000  0.900740  0.535217  0.602043
 668.000000  0.901510  0.535112  0.601596
 669.000000  0.899566  0.534982  0.601722
 670.000000  0.901013  0.535140  0.601806
 671.000000  0.900829  0.535432  0.601867
 672.000000  0.899463  0.536092  0.602624
 673.000000  0.902057  0.536495  0.602686
 674.000000  0.899030  0.536973  0.602690
 675.000000  0.901360  0.536001  0.602400
 676.000000  0.900359  0.535308  0.601543
 677.000000  0.899352  0.534827  0.601784
 678.000000  0.901560  0.535137  0.601733
 679.000000  0.898602  0.535922  0.602442
 680.000000  0.902142  0.535606  0.601901
 681.000000  0.899028  0.535380  0.602185
 682.000000  0.901403  0.535003  0.601424
 683.000000  0.898865  0.535263  0.602384
 684.000000  0.902781  0.535770  0.602081
 685.000000  0.897568  0.535639  0.602439
 686.000000  0.902877  0.534932  0.601850
 687.000000  0.898452  0.534790  0.601920
 688.000000  0.901064  0.534970  0.601502
 689.000000  0.900820  0.535150  0.602116
 690.000000  0.898340  0.534941  0.601674
 691.000000  0.902533  0.534701  0.602091
 692.000000  0.898989  0.534463  0.601418
 693.000000  0.900340  0.534533  0.602105
 694.000000  0.899489  0.534972  0.601789
 695.000000  0.900787  0.535399  0.602153
 696.000000  0.898730  0.535555  0.602415
 697.000000  0.901992  0.535293  0.602146
 698.000000  0.898565  0.535069  0.602314
 699.000000  0.901596  0.534844  0.601545
 700.000000  0.898242  0.534681  0.601982
 701.000000  0.901585  0.534634  0.601482
 702.000000  0.898204  0.534851  0.601950
 703.000000  0.901169  0.534756  0.601821
 704.000000  0.899472  0.534463  0.601755
 705.000000  0.899554  0.534299  0.601718
 706.000000  0.901023  0.534176  0.601713
 707.000000  0.898554  0.534331  0.601955
 708.000000  0.900621  0.534711  0.601918
 709.000000  0.898529  0.535230  0.602287
 710.000000  0.900094  0.535347  0.602271
 711.000000  0.900261  0.535805  0.602254
 712.000000  0.898894  0.535630  0.602760
 713.000000  0.902217  0.535530  0.602028
 714.000000  0.896856  0.534822  0.602063
 715.000000  0.902561  0.534444  0.601684
 716.000000  0.898916  0.534980  0.601912
 717.000000  0.898473  0.534728  0.601543
 718.000000  0.901602  0.534598  0.602538
 719.000000  0.898742  0.534541  0.601614
 720.000000  0.899023  0.534441  0.601952
 721.000000  0.901724  0.534190  0.601742
 722.000000  0.896626  0.534306  0.601747
 723.000000  0.902339  0.534549  0.602335
 724.000000  0.898430  0.534729  0.602010
 725.000000  0.899712  0.534555  0.601989
 726.000000  0.899493  0.534700  0.602551
 727.000000  0.900876  0.534778  0.601521
 728.000000  0.896551  0.534729  0.602591
 729.000000  0.902406  0.534631  0.601792
 730.000000  0.898161  0.534592  0.601995
 731.000000  0.899876  0.534213  0.601964
 732.000000  0.900099  0.534242  0.601966
 733.000000  0.898123  0.534728  0.602149
 734.000000  0.900167  0.534619  0.602061
 735.000000  0.899506  0.534826  0.602446
 736.000000  0.900671  0.534558  0.601543
 737.000000  0.897249  0.533895  0.602014
 738.000000  0.902110  0.533711  0.601702
 739.000000  0.896477  0.533909  0.601713
 740.000000  0.901499  0.533942  0.602074
 741.000000  0.897865  0.534006  0.601952
 742.000000  0.899921  0.534067  0.601982
 743.000000  0.899631  0.534067  0.602221
 744.000000  0.898416  0.534282  0.601881
 745.000000  0.900232  0.534457  0.602341
 746.000000  0.899261  0.534295  0.601721
 747.000000  0.898610  0.534140  0.602115
 748.000000  0.900769  0.534178  0.602041
 749.000000  0.897710  0.534185  0.601654
 750.000000  0.900626  0.533811  0.602373
 751.000000  0.898656  0.534046  0.601713
 752.000000  0.899558  0.533841  0.601836
 753.000000  0.899609  0.533762  0.601682
 754.000000  0.897781  0.533642  0.601702
 755.000000  0.900652  0.533816  0.601895
 756.000000  0.897728  0.534153  0.601979
 757.000000  0.900257  0.533748  0.602120
 758.000000  0.898284  0.533565  0.601723
 759.000000  0.900201  0.533504  0.601782
 760.000000  0.897478  0.533977  0.602283
 761.000000  0.899740  0.534456  0.602279
 762.000000  0.897923  0.534934  0.602821
 763.000000  0.900131  0.534700  0.602606
 764.000000  0.898840  0.534196  0.602084
 765.000000  0.898469  0.533725  0.602042
 766.000000  0.900802  0.533570  0.601843
 767.000000  0.896581  0.533493  0.601917
 768.000000  0.901032  0.533615  0.601693
 769.000000  0.896833  0.534108  0.602747
 770.000000  0.900509  0.534037  0.601800
 771.000000  0.897151  0.534286  0.602846
 772.000000  0.899514  0.533765  0.602092
 773.000000  0.898835  0.533593  0.601972
 774.000000  0.898379  0.533198  0.601731
 775.000000  0.900363  0.533192  0.601887
 776.000000  0.896686  0.533541  0.602207
 777.000000  0.900385  0.533887  0.601899
 778.000000  0.897382  0.533820  0.602490
 779.000000  0.900311  0.533083  0.601814
 780.000000  0.896786  0.533070  0.601678
 781.000000  0.900972  0.533148  0.601985
 782.000000  0.896692  0.533515  0.601927
 783.000000  0.899559  0.534158  0.602732
 784.000000  0.898146  0.534049  0.602444
 785.000000  0.897007  0.533497  0.602005
 786.000000  0.900841  0.533288  0.602368
 787.000000  0.896637  0.533136  0.601573
 788.000000  0.899496  0.533127  0.602262
 789.000000  0.899656  0.533343  0.602187
 790.000000  0.896873  0.533855  0.602193
 791.000000  0.901064  0.533859  0.602629
 792.000000  0.898063  0.534381  0.602517
 793.000000  0.897746  0.533618  0.602399
 794.000000  0.900126  0.533349  0.601934
 795.000000  0.896727  0.533373  0.602137
 796.000000  0.900234  0.533119  0.601988
 797.000000  0.897657  0.533276  0.602312
 798.000000  0.898903  0.533269  0.601975
 799.000000  0.897909  0.533124  0.602411
 800.000000  0.898808  0.533185  0.601867
 801.000000  0.898242  0.533360  0.602801
 802.000000  0.898325  0.533300  0.601846
 803.000000  0.897859  0.533029  0.602222
 804.000000  0.899530  0.532750  0.601826
 805.000000  0.896875  0.532588  0.601841
 806.000000  0.899696  0.532871  0.602064
 807.000000  0.896681  0.533148  0.602345
 808.000000  0.899489  0.533116  0.601884
 809.000000  0.896139  0.533241  0.602670
 810.000000  0.900225  0.533248  0.601939
 811.000000  0.895887  0.533477  0.603060
 812.000000  0.900332  0.533224  0.602194
 813.000000  0.895822  0.532805  0.602380
 814.000000  0.900103  0.532359  0.602006
 815.000000  0.897457  0.532329  0.601639
 816.000000  0.897534  0.532372  0.601948
 817.000000  0.899156  0.532885  0.602337
 818.000000  0.895551  0.533307  0.602751
 819.000000  0.899707  0.533449  0.602977
 820.000000  0.896691  0.533212  0.602153
 821.000000  0.898443  0.532846  0.602522
 822.000000  0.898472  0.532976  0.602380
 823.000000  0.897178  0.533618  0.602557
 824.000000  0.899301  0.535138  0.603751
 825.000000  0.898328  0.534904  0.603169
 826.000000  0.898134  0.534163  0.602902
 827.000000  0.897899  0.532944  0.602543
 828.000000  0.897708  0.532935  0.601951
 829.000000  0.897144  0.532880  0.602631
 830.000000  0.899934  0.532898  0.602330
 831.000000  0.895881  0.532812  0.602235
 832.000000  0.898376  0.532841  0.602659
 833.000000  0.898330  0.532598  0.602087
 834.000000  0.896649  0.532577  0.602400
 835.000000  0.899177  0.532518  0.602177
 836.000000  0.896730  0.532080  0.602075
 837.000000  0.899818  0.532134  0.602022
 838.000000  0.895797  0.532236  0.602062
 839.000000  0.900152  0.531981  0.602221
 840.000000  0.896314  0.532022  0.601778
 841.000000  0.898468  0.532312  0.602038
 842.000000  0.896995  0.532923  0.603422
 843.000000  0.897886  0.533324  0.602191
 844.000000  0.895484  0.533293  0.603289
 845.000000  0.899656  0.532777  0.602320
 846.000000  0.896760  0.532239  0.602358
 847.000000  0.897585  0.532173  0.602285
 848.000000  0.898747  0.532156  0.601872
 849.000000  0.895493  0.532390  0.602597
 850.000000  0.899955  0.532506  0.602099
 851.000000  0.894927  0.532625  0.602606
 852.000000  0.898924  0.532086  0.602393
 853.000000  0.897044  0.531834  0.602077
 854.000000  0.897530  0.531832  0.602042
 855.000000  0.897449  0.531857  0.602185
 856.000000  0.896597  0.532212  0.602403
 857.000000  0.898158  0.532617  0.602767
 858.000000  0.896428  0.532677  0.602493
 859.000000  0.897314  0.532415  0.602768
 860.000000  0.897503  0.532493  0.602869
 861.000000  0.896255  0.532511  0.601899
 862.000000  0.897923  0.532154  0.602930
 863.000000  0.897391  0.531754  0.601604
 864.000000  0.895127  0.531967  0.602805
 865.000000  0.900225  0.532243  0.602509
 866.000000  0.894760  0.532327  0.602393
 867.000000  0.898808  0.531944  0.602509
 868.000000  0.896373  0.531943  0.602550
 869.000000  0.896891  0.531790  0.602140
 870.000000  0.897757  0.531670  0.602565
 871.000000  0.895349  0.531616  0.602006
 872.000000  0.898597  0.531906  0.602846
 873.000000  0.895688  0.532205  0.602056
 874.000000  0.896396  0.531840  0.602616
 875.000000  0.898146  0.531695  0.602266
 876.000000  0.894561  0.531579  0.602498
 877.000000  0.898782  0.531647  0.602680
 878.000000  0.895487  0.531903  0.602053
 879.000000  0.896563  0.532052  0.603177
 880.000000  0.897724  0.532222  0.602785
 881.000000  0.896432  0.532174  0.602705
 882.000000  0.896073  0.532019  0.602891
 883.000000  0.899055  0.531855  0.602217
 884.000000  0.894455  0.532242  0.602710
 885.000000  0.898530  0.531848  0.602580
 886.000000  0.895335  0.531984  0.602851
 887.000000  0.897014  0.531697  0.602253
 888.000000  0.896264  0.531485  0.602544
 889.000000  0.896673  0.531360  0.602425
 890.000000  0.897753  0.531430  0.602372
 891.000000  0.893171  0.531688  0.602892
 892.000000  0.900394  0.532045  0.602287
 893.000000  0.893103  0.532065  0.602977
 894.000000  0.898725  0.531889  0.602602
 895.000000  0.895741  0.532025  0.602928
 896.000000  0.896160  0.532138  0.602614
 897.000000  0.898267  0.531974  0.603112
 898.000000  0.894205  0.531669  0.602240
 899.000000  0.899030  0.531305  0.602606
 900.000000  0.895594  0.531315  0.602313
 901.000000  0.895162  0.531224  0.602070
 902.000000  0.898416  0.531221  0.602881
 903.000000  0.895391  0.531105  0.601948
 904.000000  0.895692  0.530923  0.602583
 905.000000  0.897909  0.530953  0.602331
 906.000000  0.895164  0.530927  0.602156
 907.000000  0.896636  0.531316  0.602957
 908.000000  0.895339  0.531852  0.602779
 909.000000  0.896403  0.531642  0.602923
 910.000000  0.897207  0.530995  0.602416
 911.000000  0.894297  0.530781  0.602369
 912.000000  0.897653  0.530791  0.602688
 913.000000  0.895661  0.530922  0.602200
 914.000000  0.894006  0.531275  0.603032
 915.000000  0.898655  0.531386  0.602391
 916.000000  0.894130  0.531534  0.602942
 917.000000  0.896152  0.530908  0.602807
 918.000000  0.896181  0.530996  0.602459
 919.000000  0.896497  0.531461  0.602718
 920.000000  0.895085  0.532565  0.603845
 921.000000  0.896619  0.533383  0.603824
 922.000000  0.895410  0.532855  0.603948
 923.000000  0.896259  0.531623  0.602994
 924.000000  0.895808  0.530869  0.602393
 925.000000  0.896509  0.530546  0.602217
 926.000000  0.895047  0.531159  0.602604
 927.000000  0.895574  0.532058  0.603203
 928.000000  0.896935  0.531639  0.602958
 929.000000  0.894188  0.530979  0.602909
 930.000000  0.897664  0.530777  0.602272
 931.000000  0.894082  0.530891  0.602898
 932.000000  0.896064  0.531212  0.602505
 933.000000  0.894963  0.531539  0.603670
 934.000000  0.895994  0.531255  0.602498
 935.000000  0.895707  0.530841  0.603204
 936.000000  0.895266  0.531106  0.602622
 937.000000  0.895720  0.530871  0.602872
 938.000000  0.895567  0.530617  0.602692
 939.000000  0.895579  0.530201  0.602301
 940.000000  0.895459  0.530125  0.602718
 941.000000  0.895608  0.530223  0.602277
 942.000000  0.894945  0.530440  0.602962
 943.000000  0.895513  0.530713  0.602844
 944.000000  0.895317  0.530639  0.602839
 945.000000  0.895338  0.530456  0.603033
 946.000000  0.895104  0.530142  0.602207
 947.000000  0.894794  0.530053  0.602928
 948.000000  0.896123  0.530504  0.602333
 949.000000  0.892951  0.531384  0.603970
 950.000000  0.897003  0.531445  0.603000
 951.000000  0.893201  0.530879  0.603427
 952.000000  0.897289  0.530409  0.602913
 953.000000  0.893242  0.530240  0.602191
 954.000000  0.895994  0.530272  0.603276
 955.000000  0.894672  0.530476  0.602615
 956.000000  0.894476  0.530673  0.602958
 957.000000  0.896523  0.530979  0.603159
 958.000000  0.893565  0.530662  0.602822
 959.000000  0.895865  0.530460  0.603269
 960.000000  0.894989  0.530452  0.602691
 961.000000  0.892883  0.530563  0.603588
 962.000000  0.897892  0.530501  0.602838
 963.000000  0.891061  0.530824  0.603124
 964.000000  0.896659  0.530549  0.603226
 965.000000  0.893315  0.530260  0.602958
 966.000000  0.895131  0.530002  0.602600
 967.000000  0.893704  0.530222  0.603099
 968.000000  0.895655  0.530255  0.602565
 969.000000  0.893136  0.530478  0.603227
 970.000000  0.895354  0.530138  0.602764
 971.000000  0.894081  0.529982  0.603105
 972.000000  0.894738  0.529847  0.602923
 973.000000  0.894697  0.530176  0.603135
 974.000000  0.893952  0.530346  0.602953
 975.000000  0.895595  0.529936  0.603180
 976.000000  0.893481  0.529915  0.602698
 977.000000  0.894572  0.529800  0.602997
 978.000000  0.894569  0.529888  0.602762
 979.000000  0.892668  0.529817  0.602895
 980.000000  0.895380  0.530152  0.603406
 981.000000  0.893263  0.529980  0.602715
 982.000000  0.894002  0.530016  0.603535
 983.000000  0.896370  0.529986  0.602917
 984.000000  0.890315  0.530366  0.603351
 985.000000  0.898381  0.531190  0.604171
 986.000000  0.891960  0.531857  0.603762
 987.000000  0.893620  0.530855  0.603524
 988.000000  0.896313  0.530430  0.603472
 989.000000  0.892359  0.530157  0.602746
 990.000000  0.894554  0.529915  0.603470
 991.000000  0.895576  0.529627  0.602855
 992.000000  0.892637  0.529868  0.602952
 993.000000  0.894602  0.530163  0.603331
 994.000000  0.894151  0.530002  0.603513
 995.000000  0.894174  0.529944  0.602886
 996.000000  0.892352  0.529951  0.603851
 997.000000  0.897563  0.529750  0.602648
 998.000000  0.890805  0.529943  0.603308
 999.000000  0.895617  0.529803  0.602984
 1000.000000  0.893421  0.529662  0.603483
 1001.000000  0.893958  0.529353  0.602911
 1002.000000  0.894484  0.529413  0.603334
 1003.000000  0.893142  0.529342  0.602875
 1004.000000  0.894680  0.529416  0.603366
 1005.000000  0.892557  0.529724  0.603308
 1006.000000  0.895919  0.530160  0.603453
 1007.000000  0.891196  0.530326  0.603762
 1008.000000  0.895484  0.530327  0.603830
 1009.000000  0.894185  0.529787  0.603243
 1010.000000  0.891483  0.529149  0.603158
 1011.000000  0.896059  0.529137  0.602939
 1012.000000  0.891334  0.529224  0.603107
 1013.000000  0.894931  0.529496  0.603197
 1014.000000  0.892406  0.529810  0.604160
 1015.000000  0.893304  0.529459  0.603032
 1016.000000  0.893581  0.528992  0.603696
 1017.000000  0.893582  0.528881  0.602635
 1018.000000  0.893087  0.529095  0.603286
 1019.000000  0.892964  0.529448  0.603687
 1020.000000  0.893024  0.529660  0.603709
 1021.000000  0.893972  0.529281  0.603587
 1022.000000  0.891421  0.529091  0.603308
 1023.000000  0.894096  0.529171  0.603263
 1024.000000  0.893440  0.529220  0.603394
 1025.000000  0.892143  0.529144  0.603424
 1026.000000  0.894961  0.529270  0.603172
 1027.000000  0.891264  0.529573  0.603691
 1028.000000  0.895226  0.529811  0.603655
 1029.000000  0.891718  0.529809  0.603575
 1030.000000  0.894704  0.529612  0.603945
 1031.000000  0.892133  0.530256  0.603659
 1032.000000  0.894417  0.530075  0.603886
 1033.000000  0.892905  0.530052  0.603876
 1034.000000  0.892536  0.529155  0.603307
 1035.000000  0.894594  0.528754  0.603346
 1036.000000  0.891482  0.528574  0.602955
 1037.000000  0.894119  0.528656  0.603332
 1038.000000  0.892483  0.529037  0.603339
 1039.000000  0.892565  0.529115  0.603641
 1040.000000  0.893472  0.528957  0.603610
 1041.000000  0.893366  0.528633  0.603154
 1042.000000  0.892379  0.528589  0.603660
 1043.000000  0.893304  0.528497  0.603091
 1044.000000  0.892486  0.528474  0.603402
 1045.000000  0.892968  0.528619  0.603220
 1046.000000  0.891894  0.528865  0.603827
 1047.000000  0.892949  0.528952  0.603423
 1048.000000  0.891437  0.529240  0.603940
 1049.000000  0.893976  0.529044  0.603554
 1050.000000  0.890459  0.528847  0.603654
 1051.000000  0.894885  0.528619  0.603420
 1052.000000  0.890363  0.528688  0.603531
 1053.000000  0.894438  0.528911  0.603602
 1054.000000  0.891697  0.528892  0.603731
 1055.000000  0.892747  0.529106  0.603545
 1056.000000  0.892386  0.528879  0.604093
 1057.000000  0.892707  0.528454  0.603029
 1058.000000  0.891344  0.528119  0.603317
 1059.000000  0.893875  0.527984  0.603311
 1060.000000  0.890791  0.528369  0.603357
 1061.000000  0.892979  0.528553  0.603821
 1062.000000  0.892318  0.528579  0.603831
 1063.000000  0.891605  0.528966  0.603448
 1064.000000  0.893013  0.529088  0.604349
 1065.000000  0.890659  0.529397  0.603608
 1066.000000  0.893617  0.529207  0.604308
 1067.000000  0.891475  0.528946  0.603424
 1068.000000  0.890897  0.529009  0.604223
 1069.000000  0.895592  0.528819  0.603402
 1070.000000  0.890044  0.528889  0.603240
 1071.000000  0.892770  0.528400  0.604029
 1072.000000  0.893337  0.528381  0.603343
 1073.000000  0.889587  0.527991  0.603781
 1074.000000  0.894771  0.528330  0.603731
 1075.000000  0.890888  0.528612  0.603693
 1076.000000  0.892984  0.528726  0.603891
 1077.000000  0.890957  0.528332  0.603991
 1078.000000  0.892869  0.527856  0.603588
 1079.000000  0.892970  0.527894  0.603057
 1080.000000  0.888697  0.528047  0.604158
 1081.000000  0.896552  0.528793  0.603880
 1082.000000  0.888893  0.529298  0.604568
 1083.000000  0.892567  0.528428  0.603787
 1084.000000  0.891963  0.528213  0.604035
 1085.000000  0.891611  0.528089  0.603722
 1086.000000  0.892028  0.528206  0.604327
 1087.000000  0.890556  0.528303  0.603796
 1088.000000  0.894128  0.528574  0.604274
 1089.000000  0.889955  0.528200  0.603732
 1090.000000  0.893459  0.527919  0.603845
 1091.000000  0.890630  0.527815  0.603983
 1092.000000  0.891622  0.527532  0.603245
 1093.000000  0.892225  0.527425  0.604084
 1094.000000  0.889716  0.527704  0.603568
 1095.000000  0.892355  0.528101  0.604501
 1096.000000  0.892185  0.528300  0.603947
 1097.000000  0.889812  0.528318  0.604475
 1098.000000  0.893586  0.527811  0.603879
 1099.000000  0.889573  0.527835  0.603936
 1100.000000  0.893392  0.528010  0.604034
 1101.000000  0.890161  0.528312  0.604364
 1102.000000  0.891597  0.528668  0.604372
 1103.000000  0.893557  0.529645  0.604947
 1104.000000  0.888577  0.529737  0.605475
 1105.000000  0.893472  0.530114  0.605002
 1106.000000  0.892199  0.528341  0.604296
 1107.000000  0.890506  0.528104  0.603709
 1108.000000  0.892306  0.528534  0.604055
 1109.000000  0.891067  0.528188  0.604349
 1110.000000  0.891875  0.528529  0.604685
 1111.000000  0.889917  0.528188  0.604451
 1112.000000  0.892213  0.527547  0.603790
 1113.000000  0.890394  0.527519  0.604244
 1114.000000  0.891833  0.527548  0.603963
 1115.000000  0.891854  0.527761  0.604132
 1116.000000  0.891028  0.527264  0.604045
 1117.000000  0.891726  0.527233  0.603990
 1118.000000  0.890229  0.527178  0.604019
 1119.000000  0.891690  0.527354  0.604288
 1120.000000  0.890853  0.527438  0.603817
 1121.000000  0.890979  0.527478  0.604406
 1122.000000  0.891205  0.527501  0.604080
 1123.000000  0.890504  0.527381  0.604550
 1124.000000  0.891553  0.527247  0.604264
 1125.000000  0.889422  0.527215  0.604240
 1126.000000  0.892664  0.526947  0.604237
 1127.000000  0.888892  0.526818  0.604351
 1128.000000  0.891240  0.526656  0.603988
 1129.000000  0.890404  0.526731  0.604091
 1130.000000  0.890855  0.526785  0.604065
 1131.000000  0.889184  0.527272  0.604841
 1132.000000  0.890605  0.527740  0.604195
 1133.000000  0.889887  0.527320  0.604891
 1134.000000  0.891194  0.526597  0.603823
 1135.000000  0.889297  0.526592  0.604029
 1136.000000  0.891506  0.527218  0.605042
 1137.000000  0.889145  0.528162  0.604659
 1138.000000  0.892174  0.527854  0.605252
 1139.000000  0.890325  0.527390  0.604248
 1140.000000  0.890179  0.526819  0.604248
 1141.000000  0.890590  0.526942  0.604387
 1142.000000  0.890415  0.526957  0.604542
 1143.000000  0.891375  0.527164  0.604305
 1144.000000  0.888200  0.526954  0.604547
 1145.000000  0.891967  0.527201  0.604407
 1146.000000  0.888478  0.527587  0.605210
 1147.000000  0.890767  0.527188  0.604389
 1148.000000  0.889927  0.527193  0.604979
 1149.000000  0.890192  0.526631  0.604144
 1150.000000  0.889437  0.526874  0.604874
 1151.000000  0.890446  0.527087  0.604673
 1152.000000  0.888847  0.526637  0.604651
 1153.000000  0.891178  0.526737  0.604760
 1154.000000  0.888467  0.526615  0.604314
 1155.000000  0.890761  0.526542  0.604919
 1156.000000  0.889229  0.526691  0.604487
 1157.000000  0.890341  0.526526  0.604884
 1158.000000  0.889265  0.526585  0.604691
 1159.000000  0.890000  0.526192  0.604686
 1160.000000  0.889563  0.526285  0.604869
 1161.000000  0.889549  0.526204  0.604385
 1162.000000  0.889442  0.526360  0.604933
 1163.000000  0.889507  0.526570  0.604444
 1164.000000  0.888996  0.526598  0.605267
 1165.000000  0.889961  0.526490  0.604592
 1166.000000  0.889086  0.526383  0.605301
 1167.000000  0.889136  0.526073  0.604653
 1168.000000  0.889115  0.526240  0.605262
 1169.000000  0.889429  0.526591  0.604881
 1170.000000  0.888489  0.526925  0.605476
 1171.000000  0.889724  0.526994  0.604732
 1172.000000  0.889149  0.527094  0.605558
 1173.000000  0.889465  0.527163  0.604883
 1174.000000  0.889697  0.526971  0.605215
 1175.000000  0.889167  0.527180  0.605463
 1176.000000  0.889712  0.526824  0.604678
 1177.000000  0.889132  0.526637  0.605540
 1178.000000  0.890316  0.526621  0.604289
 1179.000000  0.888174  0.526921  0.605371
 1180.000000  0.890820  0.527039  0.605271
 1181.000000  0.887499  0.526954  0.604955
 1182.000000  0.890794  0.526342  0.605158
 1183.000000  0.887978  0.525731  0.604881
 1184.000000  0.889938  0.525670  0.604482
 1185.000000  0.888159  0.525740  0.604821
 1186.000000  0.889888  0.525798  0.605143
 1187.000000  0.888296  0.526360  0.604876
 1188.000000  0.888852  0.525950  0.605434
 1189.000000  0.889982  0.525681  0.604755
 1190.000000  0.887350  0.525490  0.604758
 1191.000000  0.890449  0.525832  0.605131
 1192.000000  0.887010  0.526130  0.605436
 1193.000000  0.890944  0.526457  0.605233
 1194.000000  0.887355  0.526528  0.605984
 1195.000000  0.889596  0.526245  0.605248
 1196.000000  0.888864  0.525663  0.605111
 1197.000000  0.887552  0.525323  0.605082
 1198.000000  0.889504  0.525767  0.604815
 1199.000000  0.886880  0.526312  0.606061
 1200.000000  0.890326  0.526388  0.605382
 1201.000000  0.885990  0.526336  0.606089
 1202.000000  0.890421  0.526148  0.605667
 1203.000000  0.886926  0.525896  0.605340
 1204.000000  0.889482  0.525719  0.605103
 1205.000000  0.887722  0.525576  0.605236
 1206.000000  0.889760  0.525525  0.605180
 1207.000000  0.887215  0.525543  0.605095
 1208.000000  0.889096  0.525699  0.605628
 1209.000000  0.887483  0.526082  0.605358
 1210.000000  0.888098  0.525805  0.605704
 1211.000000  0.888849  0.525452  0.605193
 1212.000000  0.886597  0.525238  0.605354
 1213.000000  0.890093  0.525677  0.605881
 1214.000000  0.886913  0.526228  0.605868
 1215.000000  0.888468  0.525641  0.605552
 1216.000000  0.888125  0.525501  0.605721
 1217.000000  0.887537  0.525297  0.605320
 1218.000000  0.888910  0.525298  0.605299
 1219.000000  0.885608  0.525737  0.605974
 1220.000000  0.890336  0.525589  0.605574
 1221.000000  0.884968  0.525778  0.606285
 1222.000000  0.890278  0.525562  0.605558
 1223.000000  0.886075  0.525605  0.605600
 1224.000000  0.889184  0.525404  0.605846
 1225.000000  0.886632  0.525290  0.605045
 1226.000000  0.888353  0.525237  0.605493
 1227.000000  0.887513  0.525329  0.605717
 1228.000000  0.887633  0.525299  0.605748
 1229.000000  0.888367  0.525999  0.606017
 1230.000000  0.887344  0.526271  0.606406
 1231.000000  0.887812  0.526549  0.606219
 1232.000000  0.888277  0.525957  0.606494
 1233.000000  0.887496  0.525424  0.605717
 1234.000000  0.887308  0.525279  0.605619
 1235.000000  0.887630  0.525493  0.606291
 1236.000000  0.887476  0.525756  0.605842
 1237.000000  0.886935  0.524820  0.605625
 1238.000000  0.887719  0.524824  0.605694
 1239.000000  0.886740  0.524892  0.605956
 1240.000000  0.888124  0.525045  0.605782
 1241.000000  0.886634  0.525612  0.606218
 1242.000000  0.886587  0.525448  0.606222
 1243.000000  0.888914  0.525009  0.605942
 1244.000000  0.883906  0.524932  0.606010
 1245.000000  0.891032  0.525122  0.606112
 1246.000000  0.884132  0.525177  0.605581
 1247.000000  0.887806  0.524838  0.606033
 1248.000000  0.887541  0.525016  0.605985
 1249.000000  0.885083  0.525261  0.605818
 1250.000000  0.888224  0.525465  0.607028
 1251.000000  0.887393  0.525422  0.605755
 1252.000000  0.885099  0.524726  0.606517
 1253.000000  0.888736  0.524820  0.605752
 1254.000000  0.885972  0.525225  0.606575
 1255.000000  0.886296  0.525070  0.605799
 1256.000000  0.888374  0.524743  0.606620
 1257.000000  0.885527  0.524815  0.605801
 1258.000000  0.886320  0.524697  0.606035
 1259.000000  0.887928  0.524742  0.606573
 1260.000000  0.886105  0.525010  0.606072
 1261.000000  0.886356  0.524739  0.606539
 1262.000000  0.887465  0.524287  0.606009
 1263.000000  0.885025  0.523893  0.605802
 1264.000000  0.887712  0.523981  0.606292
 1265.000000  0.885515  0.524155  0.606158
 1266.000000  0.885470  0.524270  0.606253
 1267.000000  0.887327  0.524674  0.606747
 1268.000000  0.884585  0.524622  0.606447
 1269.000000  0.886882  0.524515  0.606640
 1270.000000  0.884776  0.524296  0.606070
 1271.000000  0.886917  0.524215  0.606441
 1272.000000  0.885121  0.524104  0.606117
 1273.000000  0.886528  0.524095  0.606520
 1274.000000  0.885746  0.524546  0.606379
 1275.000000  0.885991  0.524395  0.606618
 1276.000000  0.885936  0.524433  0.606695
 1277.000000  0.885445  0.524101  0.606439
 1278.000000  0.885918  0.524051  0.606350
 1279.000000  0.885315  0.523798  0.606208
 1280.000000  0.886128  0.523869  0.606193
 1281.000000  0.884222  0.524173  0.606980
 1282.000000  0.887073  0.524514  0.606562
 1283.000000  0.884267  0.524663  0.607622
 1284.000000  0.886570  0.524344  0.606326
 1285.000000  0.884679  0.523915  0.607125
 1286.000000  0.885946  0.523638  0.606241
 1287.000000  0.885088  0.523636  0.606423
 1288.000000  0.885744  0.523609  0.606691
 1289.000000  0.884049  0.523974  0.606800
 1290.000000  0.886973  0.524519  0.607113
 1291.000000  0.883736  0.525022  0.607304
 1292.000000  0.886884  0.524997  0.607049
 1293.000000  0.883897  0.524942  0.607714
 1294.000000  0.886265  0.524603  0.606828
 1295.000000  0.884676  0.524195  0.606982
 1296.000000  0.885660  0.523757  0.606740
 1297.000000  0.885024  0.523784  0.606762
 1298.000000  0.884633  0.523841  0.606872
 1299.000000  0.886858  0.523940  0.606653
 1300.000000  0.882021  0.523855  0.606933
 1301.000000  0.887721  0.523813  0.606970
 1302.000000  0.883277  0.524044  0.606986
 1303.000000  0.885783  0.523739  0.606736
 1304.000000  0.885193  0.523793  0.607239
 1305.000000  0.884077  0.523504  0.606710
 1306.000000  0.886672  0.523593  0.607312
 1307.000000  0.882044  0.524034  0.606711
 1308.000000  0.888317  0.524149  0.607888
 1309.000000  0.882684  0.524821  0.607104
 1310.000000  0.885062  0.523793  0.606947
 1311.000000  0.885798  0.523441  0.607528
 1312.000000  0.884231  0.523697  0.606586
 1313.000000  0.884763  0.523609  0.607325
 1314.000000  0.885471  0.523305  0.606572
 1315.000000  0.883437  0.523192  0.607314
 1316.000000  0.885941  0.523744  0.607151
 1317.000000  0.884403  0.523535  0.607286
 1318.000000  0.884410  0.523466  0.607128
 1319.000000  0.884993  0.523668  0.607352
 1320.000000  0.884140  0.523685  0.607300
 1321.000000  0.885338  0.523277  0.607154
 1322.000000  0.883526  0.522919  0.606983
 1323.000000  0.885132  0.523124  0.607486
 1324.000000  0.882675  0.523428  0.607484
 1325.000000  0.885326  0.523537  0.607499
 1326.000000  0.882433  0.523511  0.607613
 1327.000000  0.886177  0.523307  0.607575
 1328.000000  0.882871  0.523348  0.607796
 1329.000000  0.883932  0.522942  0.606862
 1330.000000  0.884822  0.523038  0.607691
 1331.000000  0.883505  0.523353  0.607316
 1332.000000  0.883748  0.523200  0.607774
 1333.000000  0.883915  0.522993  0.607231
 1334.000000  0.884144  0.523343  0.607980
 1335.000000  0.883319  0.523848  0.607696
 1336.000000  0.884292  0.523880  0.608307
 1337.000000  0.884477  0.523514  0.607501
 1338.000000  0.882385  0.522740  0.607464
 1339.000000  0.885704  0.522675  0.607328
 1340.000000  0.882400  0.522991  0.607591
 1341.000000  0.883938  0.523440  0.608322
 1342.000000  0.883221  0.523284  0.607565
 1343.000000  0.883167  0.523211  0.608256
 1344.000000  0.884560  0.522798  0.607316
 1345.000000  0.882231  0.522687  0.607976
 1346.000000  0.884863  0.522680  0.607362
 1347.000000  0.881611  0.523130  0.608114
 1348.000000  0.884001  0.523604  0.608189
 1349.000000  0.883016  0.523280  0.607966
 1350.000000  0.883280  0.522672  0.607680
 1351.000000  0.882807  0.522274  0.607729
 1352.000000  0.882678  0.522193  0.607579
 1353.000000  0.884158  0.522441  0.608010
 1354.000000  0.881582  0.522789  0.608060
 1355.000000  0.884415  0.522965  0.608332
 1356.000000  0.882464  0.523042  0.608344
 1357.000000  0.883364  0.522745  0.608194
 1358.000000  0.882384  0.523098  0.608322
 1359.000000  0.883713  0.523257  0.608224
 1360.000000  0.882590  0.523294  0.608404
 1361.000000  0.883130  0.522932  0.608454
 1362.000000  0.882202  0.523097  0.607903
 1363.000000  0.883452  0.522500  0.608447
 1364.000000  0.882664  0.522196  0.607568
 1365.000000  0.880717  0.522505  0.608459
 1366.000000  0.885064  0.522731  0.608200
 1367.000000  0.879102  0.522687  0.608420
 1368.000000  0.886170  0.522612  0.608341
 1369.000000  0.879938  0.522998  0.608617
 1370.000000  0.883920  0.522647  0.608241
 1371.000000  0.883427  0.522320  0.608301
 1372.000000  0.880485  0.522206  0.607872
 1373.000000  0.885603  0.522174  0.608627
 1374.000000  0.880485  0.522378  0.608209
 1375.000000  0.883759  0.522355  0.608504
 1376.000000  0.882195  0.522464  0.608367
 1377.000000  0.882182  0.522212  0.608231
 1378.000000  0.883510  0.521845  0.608348
 1379.000000  0.880751  0.521712  0.607748
 1380.000000  0.883601  0.521779  0.608720
 1381.000000  0.881509  0.522242  0.608484
 1382.000000  0.881346  0.522482  0.608955
 1383.000000  0.883179  0.522575  0.608629
 1384.000000  0.880949  0.522456  0.609188
 1385.000000  0.883360  0.522310  0.608320
 1386.000000  0.881354  0.522238  0.608413
 1387.000000  0.880826  0.522035  0.608460
 1388.000000  0.884043  0.522032  0.608846
 1389.000000  0.878778  0.522152  0.608946
 1390.000000  0.883105  0.522477  0.608621
 1391.000000  0.880583  0.522467  0.609491
 1392.000000  0.881941  0.521549  0.608223
 1393.000000  0.882194  0.521401  0.608886
 1394.000000  0.881042  0.521741  0.608131
 1395.000000  0.881245  0.521859  0.608950
 1396.000000  0.882458  0.522079  0.608644
 1397.000000  0.880632  0.521880  0.608639
 1398.000000  0.881491  0.521612  0.608699
 1399.000000  0.882197  0.521964  0.608674
 1400.000000  0.879100  0.522537  0.609624
 1401.000000  0.884015  0.522888  0.609253
 1402.000000  0.879451  0.522554  0.609586
 1403.000000  0.882307  0.521982  0.608668
 1404.000000  0.882523  0.521535  0.609096
 1405.000000  0.879711  0.521750  0.609043
 1406.000000  0.882172  0.522091  0.608902
 1407.000000  0.881149  0.522090  0.609742
 1408.000000  0.880741  0.521971  0.608634
 1409.000000  0.881992  0.521438  0.609017
 1410.000000  0.881246  0.521287  0.608587
 1411.000000  0.880769  0.521518  0.609047
 1412.000000  0.881479  0.521441  0.608667
 1413.000000  0.880892  0.521576  0.609483
 1414.000000  0.880284  0.521610  0.608680
 1415.000000  0.881435  0.521274  0.609369
 1416.000000  0.880917  0.520989  0.608868
 1417.000000  0.880748  0.520958  0.608665
 1418.000000  0.879949  0.521104  0.609353
 1419.000000  0.882413  0.521267  0.609248
 1420.000000  0.878856  0.521424  0.609076
 1421.000000  0.882391  0.521176  0.609665
 1422.000000  0.879652  0.521412  0.608749
 1423.000000  0.880796  0.521276  0.609776
 1424.000000  0.880461  0.521297  0.609080
 1425.000000  0.880223  0.521244  0.608790
 1426.000000  0.880175  0.521391  0.609950
 1427.000000  0.880984  0.521477  0.609107
 1428.000000  0.878722  0.521405  0.610230
 1429.000000  0.882138  0.521278  0.609357
 1430.000000  0.878163  0.521394  0.609698
 1431.000000  0.881741  0.521376  0.609452
 1432.000000  0.879818  0.521302  0.609624
 1433.000000  0.880583  0.521119  0.609250
 1434.000000  0.879533  0.521002  0.609640
 1435.000000  0.881012  0.520805  0.609424
 1436.000000  0.879370  0.520624  0.609273
 1437.000000  0.880429  0.520447  0.609329
 1438.000000  0.879681  0.520490  0.609224
 1439.000000  0.879968  0.520424  0.609550
 1440.000000  0.879504  0.520665  0.609648
 1441.000000  0.879515  0.520984  0.609936
 1442.000000  0.878958  0.521305  0.609743
 1443.000000  0.879235  0.521280  0.609976
 1444.000000  0.879965  0.521133  0.610043
 1445.000000  0.878351  0.521217  0.609809
 1446.000000  0.880748  0.521471  0.610280
 1447.000000  0.879265  0.522126  0.609706
 1448.000000  0.878827  0.521876  0.610609
 1449.000000  0.881325  0.521430  0.609767
 1450.000000  0.877604  0.520997  0.609779
 1451.000000  0.880719  0.520732  0.609777
 1452.000000  0.878662  0.520792  0.609645
 1453.000000  0.880229  0.520533  0.609719
 1454.000000  0.877792  0.520862  0.609842
 1455.000000  0.881184  0.520604  0.609817
 1456.000000  0.877161  0.520552  0.610172
 1457.000000  0.881308  0.520597  0.609789
 1458.000000  0.878265  0.520591  0.610224
 1459.000000  0.879211  0.520766  0.609865
 1460.000000  0.879302  0.520615  0.610463
 1461.000000  0.878060  0.520663  0.610216
 1462.000000  0.880467  0.520791  0.610088
 1463.000000  0.876579  0.520871  0.610592
 1464.000000  0.880923  0.520902  0.609961
 1465.000000  0.876727  0.520822  0.610660
 1466.000000  0.880831  0.520804  0.610030
 1467.000000  0.878048  0.521030  0.610855
 1468.000000  0.878090  0.520462  0.610101
 1469.000000  0.880540  0.520081  0.610165
 1470.000000  0.876459  0.519706  0.609966
 1471.000000  0.880627  0.519924  0.610356
 1472.000000  0.876789  0.520551  0.610853
 1473.000000  0.879712  0.520277  0.610251
 1474.000000  0.877624  0.519988  0.610465
 1475.000000  0.878262  0.519916  0.610344
 1476.000000  0.879510  0.519797  0.610629
 1477.000000  0.875212  0.519855  0.609817
 1478.000000  0.880874  0.520210  0.611377
 1479.000000  0.876272  0.520378  0.610133
 1480.000000  0.879124  0.520405  0.611355
 1481.000000  0.877944  0.520424  0.610441
 1482.000000  0.878214  0.520256  0.610630
 1483.000000  0.878514  0.520294  0.610727
 1484.000000  0.878659  0.520538  0.610699
 1485.000000  0.877583  0.520020  0.610447
 1486.000000  0.878407  0.519733  0.610393
 1487.000000  0.877276  0.519859  0.610856
 1488.000000  0.878135  0.520009  0.610391
 1489.000000  0.877391  0.520142  0.611043
 1490.000000  0.878032  0.520001  0.610449
 1491.000000  0.877657  0.519578  0.610560
 1492.000000  0.877797  0.519439  0.610749
 1493.000000  0.878077  0.519730  0.610320
 1494.000000  0.877275  0.520026  0.611091
 1495.000000  0.877489  0.520442  0.610780
 1496.000000  0.878472  0.520276  0.611324
 1497.000000  0.877642  0.520580  0.610758
 1498.000000  0.877435  0.520657  0.611437
 1499.000000  0.878555  0.521640  0.612034
 1500.000000  0.877027  0.521491  0.610507
 1501.000000  0.879430  0.521179  0.612146
 1502.000000  0.877623  0.520477  0.610120
 1503.000000  0.876905  0.519324  0.610485
 1504.000000  0.878547  0.519438  0.611005
 1505.000000  0.877529  0.519709  0.609821
 1506.000000  0.876572  0.519614  0.611178
 1507.000000  0.878432  0.519390  0.610714
 1508.000000  0.876220  0.519291  0.610849
 1509.000000  0.877558  0.519463  0.611296
 1510.000000  0.877045  0.519732  0.610895
 1511.000000  0.877371  0.519678  0.611000
 1512.000000  0.876676  0.519713  0.611719
 1513.000000  0.877702  0.519491  0.610560
 1514.000000  0.875538  0.519479  0.611617
 1515.000000  0.878502  0.519161  0.610990
 1516.000000  0.873968  0.519342  0.611170
 1517.000000  0.878874  0.519286  0.611629
 1518.000000  0.875944  0.519298  0.611106
 1519.000000  0.875369  0.519097  0.611693
 1520.000000  0.878688  0.519249  0.611399
 1521.000000  0.874785  0.519398  0.611627
 1522.000000  0.878064  0.519507  0.611773
 1523.000000  0.875907  0.519770  0.611390
 1524.000000  0.876857  0.519571  0.612309
 1525.000000  0.875973  0.519678  0.611506
 1526.000000  0.876730  0.519410  0.611703
 1527.000000  0.877183  0.518959  0.611112
 1528.000000  0.874085  0.518905  0.611553
 1529.000000  0.879078  0.519205  0.611578
 1530.000000  0.874101  0.519654  0.611673
 1531.000000  0.876925  0.519348  0.611316
 1532.000000  0.876559  0.519278  0.612104
 1533.000000  0.875601  0.519018  0.611150
 1534.000000  0.876298  0.518901  0.611725
 1535.000000  0.876378  0.518974  0.611725
 1536.000000  0.874681  0.518980  0.611353
 1537.000000  0.878119  0.518926  0.611731
 1538.000000  0.873959  0.519035  0.611690
 1539.000000  0.877538  0.519017  0.612019
 1540.000000  0.874812  0.519017  0.611643
 1541.000000  0.876412  0.518651  0.611624
 1542.000000  0.875481  0.518560  0.612278
 1543.000000  0.875618  0.518987  0.611445
 1544.000000  0.875758  0.518922  0.612061
 1545.000000  0.874772  0.518835  0.612163
 1546.000000  0.876374  0.518888  0.611639
 1547.000000  0.873745  0.518876  0.612471
 1548.000000  0.876652  0.519048  0.611948
 1549.000000  0.874493  0.518551  0.612059
 1550.000000  0.876469  0.518451  0.612131
 1551.000000  0.874290  0.519108  0.611860
 1552.000000  0.875423  0.519096  0.612675
 1553.000000  0.875148  0.519071  0.612234
 1554.000000  0.874898  0.518734  0.612116
 1555.000000  0.875213  0.518478  0.612372
 1556.000000  0.875354  0.518310  0.611576
 1557.000000  0.874501  0.518238  0.612280
 1558.000000  0.874698  0.518303  0.612084
 1559.000000  0.875231  0.518604  0.612781
 1560.000000  0.874921  0.519179  0.612273
 1561.000000  0.874570  0.519465  0.613510
 1562.000000  0.875403  0.519056  0.612088
 1563.000000  0.873856  0.518631  0.612650
 1564.000000  0.876138  0.518474  0.612303
 1565.000000  0.873439  0.518550  0.612234
 1566.000000  0.874863  0.518633  0.612978
 1567.000000  0.874923  0.518416  0.612424
 1568.000000  0.874475  0.518067  0.612404
 1569.000000  0.874413  0.517944  0.612303
 1570.000000  0.873812  0.518120  0.612552
 1571.000000  0.875171  0.518280  0.612684
 1572.000000  0.873444  0.518168  0.612256
 1573.000000  0.875156  0.518089  0.612751
 1574.000000  0.873064  0.518074  0.612306
 1575.000000  0.875945  0.518219  0.613202
 1576.000000  0.872813  0.518722  0.612282
 1577.000000  0.875853  0.518710  0.612974
 1578.000000  0.872868  0.519133  0.612923
 1579.000000  0.875904  0.519077  0.612834
 1580.000000  0.872956  0.518528  0.612766
 1581.000000  0.874130  0.518009  0.612562
 1582.000000  0.874567  0.518032  0.612535
 1583.000000  0.872195  0.518399  0.613171
 1584.000000  0.876073  0.518156  0.612562
 1585.000000  0.872740  0.517904  0.612486
 1586.000000  0.873793  0.517508  0.612799
 1587.000000  0.874646  0.517621  0.612608
 1588.000000  0.872314  0.517771  0.612664
 1589.000000  0.875100  0.517926  0.613262
 1590.000000  0.872388  0.517958  0.612961
 1591.000000  0.874719  0.518179  0.613310
 1592.000000  0.872378  0.518127  0.613465
 1593.000000  0.874176  0.517744  0.612860
 1594.000000  0.873028  0.517397  0.613031
 1595.000000  0.873334  0.517442  0.613119
 1596.000000  0.872714  0.517331  0.613254
 1597.000000  0.873989  0.517246  0.612999
 1598.000000  0.871265  0.517458  0.613351
 1599.000000  0.875563  0.517937  0.613194
 1600.000000  0.869311  0.518790  0.614102
 1601.000000  0.875744  0.519590  0.613949
 1602.000000  0.871921  0.518955  0.614017
 1603.000000  0.873733  0.518161  0.613421
 1604.000000  0.874329  0.517726  0.613142
 1605.000000  0.871937  0.517710  0.613199
 1606.000000  0.874561  0.518104  0.613566
 1607.000000  0.871245  0.518189  0.613881
 1608.000000  0.874464  0.518002  0.613280
 1609.000000  0.871410  0.517837  0.613599
 1610.000000  0.873789  0.517603  0.613325
 1611.000000  0.872293  0.517642  0.613139
 1612.000000  0.873679  0.517476  0.613310
 1613.000000  0.871446  0.517657  0.613573
 1614.000000  0.874002  0.517558  0.613527
 1615.000000  0.871929  0.517561  0.613850
 1616.000000  0.872936  0.517338  0.613481
 1617.000000  0.872735  0.517266  0.613506
 1618.000000  0.872343  0.517828  0.613738
 1619.000000  0.872844  0.517843  0.613889
 1620.000000  0.871762  0.517444  0.613614
 1621.000000  0.872988  0.516824  0.613551
 1622.000000  0.872901  0.517097  0.613605
 1623.000000  0.870840  0.517089  0.613392
 1624.000000  0.873801  0.517187  0.613891
 1625.000000  0.870458  0.517255  0.613819
 1626.000000  0.872960  0.517213  0.614061
 1627.000000  0.870565  0.517176  0.613970
 1628.000000  0.873224  0.517009  0.613962
 1629.000000  0.869979  0.516991  0.613617
 1630.000000  0.874078  0.517048  0.614373
 1631.000000  0.869424  0.517124  0.613944
 1632.000000  0.873803  0.517271  0.614377
 1633.000000  0.870355  0.517745  0.614389
 1634.000000  0.872641  0.518227  0.615018
 1635.000000  0.872049  0.518949  0.614837
 1636.000000  0.871204  0.518854  0.615052
 1637.000000  0.873679  0.518545  0.614204
 1638.000000  0.870444  0.518071  0.614047
 1639.000000  0.873510  0.517882  0.614067
 1640.000000  0.871902  0.517164  0.613307
 1641.000000  0.870952  0.517174  0.614928
 1642.000000  0.874817  0.517578  0.613590
 1643.000000  0.869005  0.517436  0.614300
 1644.000000  0.873631  0.517532  0.614386
 1645.000000  0.871504  0.517206  0.614032
 1646.000000  0.872270  0.517154  0.613849
 1647.000000  0.871180  0.516933  0.614055
 1648.000000  0.871564  0.516599  0.613770
 1649.000000  0.873095  0.516864  0.614562
 1650.000000  0.868977  0.517044  0.614129
 1651.000000  0.872934  0.517390  0.614545
 1652.000000  0.870899  0.517165  0.614552
 1653.000000  0.870391  0.516615  0.614408
 1654.000000  0.872503  0.516540  0.614297
 1655.000000  0.869458  0.516496  0.614547
 1656.000000  0.872855  0.516629  0.614671
 1657.000000  0.869286  0.516878  0.615084
 1658.000000  0.871453  0.516935  0.614496
 1659.000000  0.870504  0.516693  0.615593
 1660.000000  0.870759  0.516429  0.614037
 1661.000000  0.870012  0.516225  0.615242
 1662.000000  0.871160  0.516405  0.614637
 1663.000000  0.869841  0.516702  0.614847
 1664.000000  0.870807  0.516720  0.615355
 1665.000000  0.870576  0.516807  0.614639
 1666.000000  0.869873  0.516638  0.615068
 1667.000000  0.871849  0.516180  0.614635
 1668.000000  0.869212  0.515906  0.614642
 1669.000000  0.870860  0.516012  0.614596
 1670.000000  0.870023  0.516481  0.615391
 1671.000000  0.870105  0.517098  0.615008
 1672.000000  0.870646  0.517074  0.615947
 1673.000000  0.869222  0.516704  0.614883
 1674.000000  0.870911  0.516253  0.615447
 1675.000000  0.867918  0.516162  0.615426
 1676.000000  0.872257  0.516470  0.615367
 1677.000000  0.866871  0.516901  0.615412
 1678.000000  0.872130  0.516889  0.615592
 1679.000000  0.868732  0.516706  0.615729
 1680.000000  0.870030  0.516391  0.615158
 1681.000000  0.870715  0.516186  0.615446
 1682.000000  0.868806  0.515971  0.615103
 1683.000000  0.869983  0.515748  0.614984
 1684.000000  0.870099  0.515595  0.615448
 1685.000000  0.868592  0.515879  0.614847
 1686.000000  0.870759  0.516284  0.615998
 1687.000000  0.868622  0.516553  0.615348
 1688.000000  0.869793  0.516467  0.616158
 1689.000000  0.869357  0.516545  0.615418
 1690.000000  0.869506  0.516464  0.616114
 1691.000000  0.869333  0.516066  0.615482
 1692.000000  0.869563  0.516064  0.615495
 1693.000000  0.868650  0.516694  0.616047
 1694.000000  0.869893  0.516823  0.615733
 1695.000000  0.868721  0.517084  0.616408
 1696.000000  0.870789  0.516753  0.615443
 1697.000000  0.868082  0.516375  0.615783
 1698.000000  0.870533  0.516197  0.615742
 1699.000000  0.868408  0.516521  0.615571
 1700.000000  0.869293  0.516670  0.615930
 1701.000000  0.869548  0.516141  0.615795
 1702.000000  0.868107  0.515639  0.615466
 1703.000000  0.869722  0.515580  0.615793
 1704.000000  0.867755  0.515688  0.615825
 1705.000000  0.870153  0.515595  0.616183
 1706.000000  0.867542  0.515770  0.615524
 1707.000000  0.869475  0.515872  0.616922
 1708.000000  0.867714  0.515991  0.615350
 1709.000000  0.869278  0.515997  0.616461
 1710.000000  0.867910  0.515710  0.616281
 1711.000000  0.869499  0.515734  0.615900
 1712.000000  0.867296  0.516214  0.616645
 1713.000000  0.870047  0.516144  0.615973
 1714.000000  0.867346  0.515758  0.616760
 1715.000000  0.869131  0.515439  0.616031
 1716.000000  0.867656  0.515535  0.615904
 1717.000000  0.868408  0.515587  0.616450
 1718.000000  0.868240  0.515419  0.615948
 1719.000000  0.867933  0.515339  0.616208
 1720.000000  0.868128  0.515281  0.616514
 1721.000000  0.867729  0.515342  0.615985
 1722.000000  0.867820  0.515520  0.616777
 1723.000000  0.867707  0.515623  0.616157
 1724.000000  0.867846  0.515703  0.617280
 1725.000000  0.867846  0.516053  0.616566
 1726.000000  0.867304  0.516284  0.617343
 1727.000000  0.868195  0.516033  0.616669
 1728.000000  0.867623  0.515712  0.616758
 1729.000000  0.867395  0.515631  0.616548
 1730.000000  0.867807  0.515387  0.616559
 1731.000000  0.867957  0.515387  0.616610
 1732.000000  0.866025  0.515388  0.616753
 1733.000000  0.868279  0.515468  0.616768
 1734.000000  0.865778  0.515748  0.616876
 1735.000000  0.868735  0.515571  0.616999
 1736.000000  0.866773  0.515575  0.616596
 1737.000000  0.868644  0.515417  0.616957
 1738.000000  0.865565  0.515397  0.616701
 1739.000000  0.869110  0.515360  0.616587
 1740.000000  0.864989  0.515500  0.617519
 1741.000000  0.869101  0.515823  0.616842
 1742.000000  0.865967  0.515545  0.617603
 1743.000000  0.868384  0.515266  0.616632
 1744.000000  0.866645  0.515190  0.617065
 1745.000000  0.867626  0.515022  0.616843
 1746.000000  0.866573  0.514722  0.616695
 1747.000000  0.866086  0.514727  0.617114
 1748.000000  0.867510  0.514958  0.617245
 1749.000000  0.865362  0.514971  0.616572
 1750.000000  0.867782  0.515055  0.617782
 1751.000000  0.865529  0.515955  0.617146
 1752.000000  0.866610  0.516754  0.618375
 1753.000000  0.867419  0.516774  0.617428
 1754.000000  0.865252  0.515946  0.617917
 1755.000000  0.868771  0.515371  0.617279
 1756.000000  0.865252  0.515014  0.616823
 1757.000000  0.867765  0.515077  0.617697
 1758.000000  0.866242  0.515575  0.616837
 1759.000000  0.865747  0.515847  0.617673
 1760.000000  0.868159  0.515767  0.617619
 1761.000000  0.864352  0.515083  0.617007
 1762.000000  0.868471  0.514909  0.617441
 1763.000000  0.864121  0.515176  0.617495
 1764.000000  0.868366  0.515323  0.618065
 1765.000000  0.864537  0.515166  0.617651
 1766.000000  0.867170  0.514830  0.617817
 1767.000000  0.865860  0.514843  0.617352
 1768.000000  0.866391  0.515052  0.618030
 1769.000000  0.865220  0.515243  0.617435
 1770.000000  0.867057  0.515373  0.618335
 1771.000000  0.865019  0.515208  0.617455
 1772.000000  0.867075  0.514988  0.618236
 1773.000000  0.865341  0.515172  0.617525
 1774.000000  0.866425  0.515363  0.618343
 1775.000000  0.866293  0.515465  0.617714
 1776.000000  0.865533  0.514630  0.617765
 1777.000000  0.866283  0.514186  0.617797
 1778.000000  0.865223  0.514296  0.617385
 1779.000000  0.865615  0.514542  0.618742
 1780.000000  0.865684  0.515101  0.617854
 1781.000000  0.865187  0.514825  0.618289
 1782.000000  0.864975  0.514759  0.618233
 1783.000000  0.866066  0.514625  0.617718
 1784.000000  0.864248  0.514683  0.618350
 1785.000000  0.866204  0.514878  0.618206
 1786.000000  0.864362  0.514495  0.618545
 1787.000000  0.866216  0.514614  0.618210
 1788.000000  0.863555  0.514697  0.618407
 1789.000000  0.866755  0.514634  0.618446
 1790.000000  0.863026  0.514638  0.618814
 1791.000000  0.866785  0.514657  0.618199
 1792.000000  0.863632  0.514636  0.618801
 1793.000000  0.866178  0.514223  0.618380
 1794.000000  0.863476  0.514140  0.618415
 1795.000000  0.866387  0.514189  0.618556
 1796.000000  0.862915  0.514255  0.618653
 1797.000000  0.866341  0.514248  0.618704
 1798.000000  0.862775  0.514440  0.618862
 1799.000000  0.865877  0.514629  0.618949
 1800.000000  0.863199  0.514992  0.619103
 1801.000000  0.865006  0.514954  0.618805
 1802.000000  0.864242  0.514681  0.618728
 1803.000000  0.863600  0.514662  0.619170
 1804.000000  0.865552  0.514577  0.618604
 1805.000000  0.863474  0.514229  0.618738
 1806.000000  0.863739  0.513773  0.618852
 1807.000000  0.864403  0.513818  0.618407
 1808.000000  0.863093  0.514180  0.619271
 1809.000000  0.864235  0.514360  0.618799
 1810.000000  0.864122  0.514473  0.618878
 1811.000000  0.864465  0.514447  0.619081
 1812.000000  0.862921  0.514320  0.618960
 1813.000000  0.864675  0.514539  0.618999
 1814.000000  0.863148  0.514639  0.619233
 1815.000000  0.863811  0.514789  0.619061
 1816.000000  0.865252  0.514561  0.618856
 1817.000000  0.861432  0.514123  0.619179
 1818.000000  0.866455  0.514054  0.618855
 1819.000000  0.861599  0.514157  0.619124
 1820.000000  0.865004  0.514196  0.618717
 1821.000000  0.862608  0.513927  0.619789
 1822.000000  0.864650  0.513920  0.618821
 1823.000000  0.862358  0.513848  0.619302
 1824.000000  0.865120  0.513735  0.619011
 1825.000000  0.861423  0.513785  0.619534
 1826.000000  0.865352  0.514252  0.619117
 1827.000000  0.861292  0.514231  0.619986
 1828.000000  0.864613  0.514123  0.619780
 1829.000000  0.862466  0.513920  0.619530
 1830.000000  0.863087  0.514037  0.619696
 1831.000000  0.863836  0.514330  0.619617
 1832.000000  0.862852  0.514607  0.620200
 1833.000000  0.863089  0.514950  0.619550
 1834.000000  0.863897  0.514493  0.620311
 1835.000000  0.862558  0.514142  0.619464
 1836.000000  0.863080  0.513718  0.619260
 1837.000000  0.863075  0.513687  0.619905
 1838.000000  0.862172  0.513884  0.619528
 1839.000000  0.862714  0.514064  0.620620
 1840.000000  0.863216  0.514728  0.619783
 1841.000000  0.862682  0.514780  0.620170
 1842.000000  0.863617  0.514535  0.619841
 1843.000000  0.862643  0.514329  0.620004
 1844.000000  0.863176  0.513787  0.619489
 1845.000000  0.861923  0.513563  0.619548
 1846.000000  0.863442  0.513783  0.620350
 1847.000000  0.861539  0.514201  0.619745
 1848.000000  0.864209  0.513832  0.619856
 1849.000000  0.860934  0.513810  0.620032
 1850.000000  0.864730  0.513829  0.619975
 1851.000000  0.859783  0.514310  0.620093
 1852.000000  0.864529  0.514229  0.620557
 1853.000000  0.860144  0.513963  0.620049
 1854.000000  0.863993  0.513416  0.620130
 1855.000000  0.861031  0.513180  0.619537
 1856.000000  0.862834  0.513505  0.620943
 1857.000000  0.862033  0.513889  0.619557
 1858.000000  0.861279  0.513905  0.621387
 1859.000000  0.862897  0.513566  0.619860
 1860.000000  0.861123  0.513432  0.620869
 1861.000000  0.862137  0.513725  0.620285
 1862.000000  0.861591  0.513703  0.620807
 1863.000000  0.861485  0.513704  0.620766
 1864.000000  0.861460  0.513503  0.620634
 1865.000000  0.862565  0.513162  0.620643
 1866.000000  0.859680  0.513210  0.620652
 1867.000000  0.863949  0.513296  0.620562
 1868.000000  0.858772  0.513358  0.620926
 1869.000000  0.862862  0.513263  0.620869
 1870.000000  0.859889  0.513445  0.621117
 1871.000000  0.862109  0.513389  0.620636
 1872.000000  0.860391  0.513406  0.621271
 1873.000000  0.861221  0.513663  0.620394
 1874.000000  0.862267  0.513392  0.621179
 1875.000000  0.859163  0.513433  0.619967
 1876.000000  0.862674  0.513463  0.621681
 1877.000000  0.859959  0.513645  0.620515
 1878.000000  0.861440  0.513465  0.621098
 1879.000000  0.860970  0.513339  0.620874
 1880.000000  0.859819  0.513476  0.620665
 1881.000000  0.862130  0.513438  0.621107
 1882.000000  0.859668  0.513443  0.620833
 1883.000000  0.862674  0.513441  0.621279
 1884.000000  0.858101  0.513524  0.621276
 1885.000000  0.863411  0.513595  0.621448
 1886.000000  0.858129  0.513647  0.621460
 1887.000000  0.862741  0.513814  0.621504
 1888.000000  0.859751  0.513544  0.621271
 1889.000000  0.860114  0.513371  0.621029
 1890.000000  0.862201  0.513492  0.621579
 1891.000000  0.857415  0.513460  0.621291
 1892.000000  0.862401  0.513176  0.621279
 1893.000000  0.858251  0.513174  0.621723
 1894.000000  0.862092  0.513273  0.621436
 1895.000000  0.859276  0.513424  0.621298
 1896.000000  0.860664  0.513217  0.621784
 1897.000000  0.860393  0.513041  0.621473
 1898.000000  0.859340  0.512848  0.621375
 1899.000000  0.861512  0.513165  0.621679
 1900.000000  0.858549  0.513081  0.621289
 1901.000000  0.860970  0.513247  0.621635
 1902.000000  0.859279  0.513584  0.621954
 1903.000000  0.859412  0.513014  0.621430
 1904.000000  0.860164  0.512724  0.621697
 1905.000000  0.859455  0.512581  0.621665
 1906.000000  0.860147  0.512642  0.621774
 1907.000000  0.858366  0.512820  0.621644
 1908.000000  0.860601  0.512779  0.622254
 1909.000000  0.858141  0.512743  0.621746
 1910.000000  0.860206  0.512691  0.622291
 1911.000000  0.858564  0.512955  0.622032
 1912.000000  0.859439  0.512948  0.622450
 1913.000000  0.859964  0.512854  0.621493
 1914.000000  0.857601  0.513014  0.623104
 1915.000000  0.861014  0.513197  0.621355
 1916.000000  0.857333  0.512749  0.622431
 1917.000000  0.860635  0.512806  0.622051
 1918.000000  0.857832  0.512805  0.622358
 1919.000000  0.859813  0.512722  0.621898
 1920.000000  0.858546  0.512669  0.622555
 1921.000000  0.859191  0.512902  0.622107
 1922.000000  0.858750  0.513251  0.622725
 1923.000000  0.859137  0.513591  0.623091
 1924.000000  0.858945  0.513939  0.622996
 1925.000000  0.859193  0.513652  0.623099
 1926.000000  0.858231  0.513592  0.622202
 1927.000000  0.859921  0.513289  0.622358
 1928.000000  0.857677  0.512968  0.622083
 1929.000000  0.858645  0.512727  0.622089
 1930.000000  0.858883  0.512944  0.622448
 1931.000000  0.857345  0.512842  0.622435
 1932.000000  0.860259  0.512711  0.622542
 1933.000000  0.856511  0.512490  0.622253
 1934.000000  0.859905  0.512191  0.622672
 1935.000000  0.856962  0.512139  0.622513
 1936.000000  0.858821  0.512362  0.622577
 1937.000000  0.857255  0.512525  0.623185
 1938.000000  0.859269  0.512752  0.622703
 1939.000000  0.856962  0.512955  0.623633
 1940.000000  0.858361  0.513107  0.622648
 1941.000000  0.858157  0.512910  0.623285
 1942.000000  0.857449  0.512563  0.623034
 1943.000000  0.857957  0.512221  0.622224
 1944.000000  0.857713  0.512234  0.623821
 1945.000000  0.856638  0.512458  0.622576
 1946.000000  0.858489  0.512193  0.623697
 1947.000000  0.856947  0.512160  0.622800
 1948.000000  0.858262  0.512426  0.623718
 1949.000000  0.856838  0.512714  0.623108
 1950.000000  0.858367  0.512808  0.623658
 1951.000000  0.856050  0.512708  0.623456
 1952.000000  0.859275  0.512591  0.623401
 1953.000000  0.855773  0.512227  0.622969
 1954.000000  0.859183  0.512358  0.623650
 1955.000000  0.854544  0.513133  0.623869
 1956.000000  0.859081  0.512910  0.623426
 1957.000000  0.856034  0.512549  0.623646
 1958.000000  0.857654  0.512351  0.623440
 1959.000000  0.857005  0.512309  0.623029
 1960.000000  0.856787  0.512173  0.623745
 1961.000000  0.856794  0.512197  0.623477
 1962.000000  0.855646  0.512078  0.623852
 1963.000000  0.858793  0.512377  0.623687
 1964.000000  0.854477  0.512671  0.624021
 1965.000000  0.858783  0.512541  0.623874
 1966.000000  0.855889  0.512370  0.623814
 1967.000000  0.856717  0.512159  0.623845
 1968.000000  0.857248  0.512048  0.623514
 1969.000000  0.854675  0.511788  0.623872
 1970.000000  0.858150  0.511748  0.623975
 1971.000000  0.854500  0.512067  0.623467
 1972.000000  0.857370  0.512194  0.624448
 1973.000000  0.855864  0.512142  0.623783
 1974.000000  0.855861  0.512195  0.624365
 1975.000000  0.856874  0.512329  0.623437
 1976.000000  0.855168  0.512148  0.624773
 1977.000000  0.855943  0.512103  0.623141
 1978.000000  0.856080  0.512128  0.624626
 1979.000000  0.855534  0.512429  0.624042
 1980.000000  0.856465  0.512763  0.624985
 1981.000000  0.854992  0.512928  0.624629
 1982.000000  0.856879  0.512998  0.624391
 1983.000000  0.854905  0.513010  0.624647
 1984.000000  0.856959  0.512733  0.623939
 1985.000000  0.854745  0.512218  0.624055
 1986.000000  0.856766  0.512091  0.624042
 1987.000000  0.855503  0.511976  0.623414
 1988.000000  0.855293  0.512054  0.624796
 1989.000000  0.856615  0.512139  0.623802
 1990.000000  0.855135  0.512199  0.624845
 1991.000000  0.856040  0.512285  0.624040
 1992.000000  0.855952  0.511992  0.624889
 1993.000000  0.855257  0.511891  0.623915
 1994.000000  0.856237  0.511828  0.624670
 1995.000000  0.855093  0.511884  0.624596
 1996.000000  0.854436  0.511882  0.624550
 1997.000000  0.857037  0.511583  0.624774
 1998.000000  0.852455  0.511995  0.624595
 1999.000000  0.858462  0.512183  0.625218


==> files/priorerror.txt <==
 x y
 0.000000  215113.140625
 1.000000  215024.625000
 2.000000  214936.156250
 3.000000  214847.765625
 4.000000  214759.468750
 5.000000  214671.250000
 6.000000  214583.109375
 7.000000  214495.062500
 8.000000  214407.046875
 9.000000  214319.156250
 10.000000  214231.312500
 11.000000  214143.531250
 12.000000  214055.812500
 13.000000  213968.203125
 14.000000  213880.656250
 15.000000  213793.140625
 16.000000  213705.734375
 17.000000  213618.375000
 18.000000  213531.093750
 19.000000  213443.843750
 20.000000  213356.718750
 21.000000  213269.656250
 22.000000  213182.625000
 23.000000  213095.593750
 24.000000  213008.609375
 25.000000  212921.640625
 26.000000  212834.718750
 27.000000  212747.796875
 28.000000  212660.968750
 29.000000  212574.156250
 30.000000  212487.390625
 31.000000  212400.671875
 32.000000  212313.984375
 33.000000  212227.312500
 34.000000  212140.750000
 35.000000  212054.171875
 36.000000  211967.625000
 37.000000  211881.093750
 38.000000  211794.625000
 39.000000  211708.187500
 40.000000  211621.859375
 41.000000  211535.515625
 42.000000  211449.187500
 43.000000  211362.875000
 44.000000  211276.750000
 45.000000  211190.718750
 46.000000  211104.765625
 47.000000  211018.843750
 48.000000  210933.000000
 49.000000  210847.187500
 50.000000  210761.406250
 51.000000  210675.640625
 52.000000  210589.812500
 53.000000  210503.984375
 54.000000  210418.156250
 55.000000  210332.328125
 56.000000  210246.531250
 57.000000  210160.703125
 58.000000  210074.859375
 59.000000  209988.984375
 60.000000  209903.156250
 61.000000  209817.328125
 62.000000  209731.515625
 63.000000  209645.718750
 64.000000  209559.937500
 65.000000  209474.218750
 66.000000  209388.546875
 67.000000  209302.843750
 68.000000  209217.156250
 69.000000  209131.515625
 70.000000  209045.843750
 71.000000  208960.187500
 72.000000  208874.515625
 73.000000  208788.875000
 74.000000  208703.218750
 75.000000  208617.531250
 76.000000  208531.796875
 77.000000  208446.031250
 78.000000  208360.296875
 79.000000  208274.531250
 80.000000  208188.750000
 81.000000  208102.921875
 82.000000  208017.062500
 83.000000  207931.093750
 84.000000  207845.031250
 85.000000  207758.906250
 86.000000  207672.687500
 87.000000  207586.515625
 88.000000  207500.281250
 89.000000  207413.968750
 90.000000  207327.625000
 91.000000  207241.343750
 92.000000  207155.062500
 93.000000  207068.750000
 94.000000  206982.375000
 95.000000  206895.968750
 96.000000  206809.546875
 97.000000  206723.156250
 98.000000  206637.109375
 99.000000  206551.046875
 100.000000  206464.968750
 101.000000  206378.921875
 102.000000  206292.890625
 103.000000  206206.812500
 104.000000  206120.750000
 105.000000  206034.718750
 106.000000  205948.687500
 107.000000  205862.734375
 108.000000  205776.718750
 109.000000  205690.625000
 110.000000  205604.453125
 111.000000  205518.218750
 112.000000  205431.906250
 113.000000  205345.531250
 114.000000  205259.093750
 115.000000  205172.546875
 116.000000  205086.000000
 117.000000  204999.437500
 118.000000  204912.734375
 119.000000  204826.062500
 120.000000  204739.421875
 121.000000  204652.656250
 122.000000  204565.843750
 123.000000  204479.015625
 124.000000  204392.125000
 125.000000  204305.156250
 126.000000  204218.218750
 127.000000  204131.281250
 128.000000  204044.359375
 129.000000  203957.484375
 130.000000  203870.593750
 131.000000  203783.609375
 132.000000  203696.625000
 133.000000  203609.734375
 134.000000  203522.843750
 135.000000  203435.968750
 136.000000  203349.109375
 137.000000  203262.343750
 138.000000  203175.625000
 139.000000  203088.906250
 140.000000  203002.125000
 141.000000  202915.375000
 142.000000  202828.640625
 143.000000  202741.828125
 144.000000  202655.062500
 145.000000  202568.250000
 146.000000  202481.328125
 147.000000  202394.281250
 148.000000  202307.218750
 149.000000  202220.031250
 150.000000  202132.781250
 151.000000  202045.531250
 152.000000  201958.265625
 153.000000  201870.937500
 154.000000  201783.578125
 155.000000  201696.187500
 156.000000  201608.750000
 157.000000  201521.375000
 158.000000  201433.968750
 159.000000  201346.562500
 160.000000  201259.203125
 161.000000  201171.765625
 162.000000  201084.343750
 163.000000  200996.937500
 164.000000  200909.531250
 165.000000  200822.156250
 166.000000  200734.750000
 167.000000  200647.406250
 168.000000  200560.015625
 169.000000  200472.687500
 170.000000  200385.437500
 171.000000  200298.281250
 172.000000  200211.218750
 173.000000  200124.218750
 174.000000  200037.343750
 175.000000  199950.453125
 176.000000  199863.578125
 177.000000  199776.890625
 178.000000  199690.343750
 179.000000  199603.843750
 180.000000  199517.375000
 181.000000  199430.875000
 182.000000  199344.453125
 183.000000  199258.031250
 184.000000  199171.625000
 185.000000  199085.312500
 186.000000  198999.093750
 187.000000  198912.906250
 188.000000  198826.828125
 189.000000  198740.812500
 190.000000  198654.843750
 191.000000  198568.953125
 192.000000  198483.125000
 193.000000  198397.281250
 194.000000  198311.453125
 195.000000  198225.625000
 196.000000  198139.781250
 197.000000  198053.984375
 198.000000  197968.281250
 199.000000  197882.593750
 200.000000  197796.906250
 201.000000  197711.281250
 202.000000  197625.906250
 203.000000  197540.656250
 204.000000  197455.390625
 205.000000  197370.140625
 206.000000  197284.843750
 207.000000  197199.593750
 208.000000  197114.500000
 209.000000  197029.406250
 210.000000  196944.375000
 211.000000  196859.375000
 212.000000  196774.390625
 213.000000  196689.437500
 214.000000  196604.468750
 215.000000  196519.703125
 216.000000  196435.046875
 217.000000  196350.468750
 218.000000  196265.968750
 219.000000  196181.468750
 220.000000  196097.062500
 221.000000  196012.671875
 222.000000  195928.296875
 223.000000  195843.937500
 224.000000  195759.687500
 225.000000  195675.531250
 226.000000  195591.343750
 227.000000  195507.406250
 228.000000  195423.375000
 229.000000  195339.328125
 230.000000  195255.375000
 231.000000  195171.500000
 232.000000  195087.718750
 233.000000  195003.875000
 234.000000  194919.968750
 235.000000  194836.015625
 236.000000  194752.031250
 237.000000  194668.078125
 238.000000  194584.125000
 239.000000  194500.078125
 240.000000  194416.000000
 241.000000  194331.843750
 242.000000  194247.640625
 243.000000  194163.375000
 244.000000  194079.062500
 245.000000  193994.593750
 246.000000  193909.984375
 247.000000  193825.281250
 248.000000  193740.484375
 249.000000  193655.562500
 250.000000  193570.531250
 251.000000  193485.406250
 252.000000  193400.046875
 253.000000  193314.546875
 254.000000  193228.843750
 255.000000  193142.812500
 256.000000  193056.609375
 257.000000  192970.250000
 258.000000  192883.703125
 259.000000  192796.687500
 260.000000  192709.328125
 261.000000  192621.656250
 262.000000  192533.531250
 263.000000  192445.093750
 264.000000  192356.203125
 265.000000  192266.843750
 266.000000  192177.281250
 267.000000  192087.437500
 268.000000  191997.187500
 269.000000  191906.390625
 270.000000  191815.265625
 271.000000  191723.750000
 272.000000  191631.890625
 273.000000  191539.796875
 274.000000  191447.343750
 275.000000  191354.625000
 276.000000  191261.578125
 277.000000  191168.390625
 278.000000  191075.031250
 279.000000  190981.328125
 280.000000  190887.343750
 281.000000  190793.000000
 282.000000  190698.437500
 283.000000  190603.656250
 284.000000  190508.468750
 285.000000  190413.015625
 286.000000  190317.343750
 287.000000  190221.406250
 288.000000  190125.187500
 289.000000  190028.640625
 290.000000  189931.812500
 291.000000  189834.718750
 292.000000  189737.281250
 293.000000  189639.593750
 294.000000  189541.734375
 295.000000  189443.718750
 296.000000  189345.625000
 297.000000  189247.468750
 298.000000  189149.093750
 299.000000  189050.609375


==> files/priorscore.txt <==
 x y
 0.000000  0.730617
 1.000000  0.730686
 2.000000  0.730754
 3.000000  0.730822
 4.000000  0.730889
 5.000000  0.730955
 6.000000  0.731022
 7.000000  0.731088
 8.000000  0.731153
 9.000000  0.731218
 10.000000  0.731283
 11.000000  0.731347
 12.000000  0.731410
 13.000000  0.731473
 14.000000  0.731535
 15.000000  0.731597
 16.000000  0.731658
 17.000000  0.731719
 18.000000  0.731779
 19.000000  0.731839
 20.000000  0.731898
 21.000000  0.731957
 22.000000  0.732016
 23.000000  0.732076
 24.000000  0.732135
 25.000000  0.732194
 26.000000  0.732252
 27.000000  0.732309
 28.000000  0.732365
 29.000000  0.732419
 30.000000  0.732473
 31.000000  0.732527
 32.000000  0.732580
 33.000000  0.732632
 34.000000  0.732682
 35.000000  0.732732
 36.000000  0.732781
 37.000000  0.732829
 38.000000  0.732877
 39.000000  0.732925
 40.000000  0.732972
 41.000000  0.733018
 42.000000  0.733064
 43.000000  0.733109
 44.000000  0.733152
 45.000000  0.733194
 46.000000  0.733236
 47.000000  0.733276
 48.000000  0.733316
 49.000000  0.733356
 50.000000  0.733394
 51.000000  0.733432
 52.000000  0.733471
 53.000000  0.733509
 54.000000  0.733546
 55.000000  0.733583
 56.000000  0.733620
 57.000000  0.733656
 58.000000  0.733691
 59.000000  0.733726
 60.000000  0.733759
 61.000000  0.733791
 62.000000  0.733822
 63.000000  0.733852
 64.000000  0.733881
 65.000000  0.733909
 66.000000  0.733936
 67.000000  0.733962
 68.000000  0.733987
 69.000000  0.734012
 70.000000  0.734035
 71.000000  0.734057
 72.000000  0.734078
 73.000000  0.734098
 74.000000  0.734118
 75.000000  0.734137
 76.000000  0.734154
 77.000000  0.734171
 78.000000  0.734187
 79.000000  0.734202
 80.000000  0.734216
 81.000000  0.734229
 82.000000  0.734241
 83.000000  0.734252
 84.000000  0.734261
 85.000000  0.734270
 86.000000  0.734278
 87.000000  0.734284
 88.000000  0.734290
 89.000000  0.734296
 90.000000  0.734300
 91.000000  0.734303
 92.000000  0.734304
 93.000000  0.734305
 94.000000  0.734305
 95.000000  0.734305
 96.000000  0.734303
 97.000000  0.734301
 98.000000  0.734297
 99.000000  0.734293
 100.000000  0.734287
 101.000000  0.734281
 102.000000  0.734273
 103.000000  0.734264
 104.000000  0.734255
 105.000000  0.734244
 106.000000  0.734232
 107.000000  0.734219
 108.000000  0.734205
 109.000000  0.734189
 110.000000  0.734172
 111.000000  0.734155
 112.000000  0.734136
 113.000000  0.734117
 114.000000  0.734098
 115.000000  0.734077
 116.000000  0.734055
 117.000000  0.734032
 118.000000  0.734007
 119.000000  0.733981
 120.000000  0.733954
 121.000000  0.733925
 122.000000  0.733894
 123.000000  0.733862
 124.000000  0.733829
 125.000000  0.733795
 126.000000  0.733759
 127.000000  0.733722
 128.000000  0.733686
 129.000000  0.733650
 130.000000  0.733613
 131.000000  0.733575
 132.000000  0.733536
 133.000000  0.733495
 134.000000  0.733453
 135.000000  0.733410
 136.000000  0.733365
 137.000000  0.733319
 138.000000  0.733273
 139.000000  0.733227
 140.000000  0.733181
 141.000000  0.733134
 142.000000  0.733086
 143.000000  0.733036
 144.000000  0.732986
 145.000000  0.732936
 146.000000  0.732885
 147.000000  0.732833
 148.000000  0.732782
 149.000000  0.732730
 150.000000  0.732676
 151.000000  0.732620
 152.000000  0.732564
 153.000000  0.732507
 154.000000  0.732449
 155.000000  0.732389
 156.000000  0.732329
 157.000000  0.732268
 158.000000  0.732206
 159.000000  0.732142
 160.000000  0.732078
 161.000000  0.732013
 162.000000  0.731948
 163.000000  0.731884
 164.000000  0.731818
 165.000000  0.731753
 166.000000  0.731686
 167.000000  0.731619
 168.000000  0.731551
 169.000000  0.731483
 170.000000  0.731413
 171.000000  0.731343
 172.000000  0.731272
 173.000000  0.731200
 174.000000  0.731127
 175.000000  0.731053
 176.000000  0.730979
 177.000000  0.730905
 178.000000  0.730831
 179.000000  0.730757
 180.000000  0.730683
 181.000000  0.730608
 182.000000  0.730533
 183.000000  0.730457
 184.000000  0.730379
 185.000000  0.730301
 186.000000  0.730221
 187.000000  0.730140
 188.000000  0.730059
 189.000000  0.729977
 190.000000  0.729894
 191.000000  0.729811
 192.000000  0.729727
 193.000000  0.729641
 194.000000  0.729554
 195.000000  0.729467
 196.000000  0.729379
 197.000000  0.729289
 198.000000  0.729200
 199.000000  0.729111
 200.000000  0.729021
 201.000000  0.728930
 202.000000  0.728837
 203.000000  0.728744
 204.000000  0.728649
 205.000000  0.728554
 206.000000  0.728457
 207.000000  0.728359
 208.000000  0.728260
 209.000000  0.728160
 210.000000  0.728060
 211.000000  0.727959
 212.000000  0.727859
 213.000000  0.727758
 214.000000  0.727657
 215.000000  0.727554
 216.000000  0.727451
 217.000000  0.727347
 218.000000  0.727242
 219.000000  0.727137
 220.000000  0.727030
 221.000000  0.726923
 222.000000  0.726815
 223.000000  0.726706
 224.000000  0.726597
 225.000000  0.726487
 226.000000  0.726375
 227.000000  0.726263
 228.000000  0.726150
 229.000000  0.726035
 230.000000  0.725918
 231.000000  0.725801
 232.000000  0.725683
 233.000000  0.725564
 234.000000  0.725442
 235.000000  0.725319
 236.000000  0.725194
 237.000000  0.725066
 238.000000  0.724936
 239.000000  0.724803
 240.000000  0.724668
 241.000000  0.724532
 242.000000  0.724394
 243.000000  0.724255
 244.000000  0.724114
 245.000000  0.723973
 246.000000  0.723830
 247.000000  0.723686
 248.000000  0.723539
 249.000000  0.723391
 250.000000  0.723242
 251.000000  0.723092
 252.000000  0.722939
 253.000000  0.722782
 254.000000  0.722624
 255.000000  0.722464
 256.000000  0.722304
 257.000000  0.722143
 258.000000  0.721980
 259.000000  0.721816
 260.000000  0.721650
 261.000000  0.721482
 262.000000  0.721312
 263.000000  0.721142
 264.000000  0.720971
 265.000000  0.720798
 266.000000  0.720624
 267.000000  0.720449
 268.000000  0.720273
 269.000000  0.720095
 270.000000  0.719916
 271.000000  0.719736
 272.000000  0.719555
 273.000000  0.719372
 274.000000  0.719187
 275.000000  0.718999
 276.000000  0.718809
 277.000000  0.718620
 278.000000  0.718431
 279.000000  0.718238
 280.000000  0.718042
 281.000000  0.717844
 282.000000  0.717644
 283.000000  0.717442
 284.000000  0.717238
 285.000000  0.717033
 286.000000  0.716827
 287.000000  0.716619
 288.000000  0.716409
 289.000000  0.716199
 290.000000  0.715987
 291.000000  0.715775
 292.000000  0.715561
 293.000000  0.715346
 294.000000  0.715131
 295.000000  0.714916
 296.000000  0.714701
 297.000000  0.714487
 298.000000  0.714274
 299.000000  0.714060


==> files/semi_bar.txt <==
x y y_semi
regular  0.913157  0.913663
fliph  0.912623  0.913427
flipv  0.908933  0.909412
rot90  0.792671  0.764413
noise  0.828441  0.815231
blur  0.776425  0.779484
elastic  0.632083  0.631926
spike  0.795097  0.743095
ghost  0.709003  0.681216


==> files/trained_on_mixture/data/fastmri_brain_axt2_to_axt1pre_acc4_ssim.dat <==
data_p_mean data_q_mean data_p_std data_q_std meta
0.8139266637478405 0.8725861245908673 0.0 0.0 0.0
0.8631298088226826 0.8712951460774501 0.0 0.0 0.05
0.8729251281627864 0.8724555074895678 0.0 0.0 0.1
0.8788480692399834 0.8717614810916611 0.0 0.0 0.25
0.8836874240587302 0.8705830907134937 0.0 0.0 0.5
0.8860181072190983 0.8674874292896746 0.0 0.0 0.75
0.8865543426658704 0.8617564461104762 0.0 0.0 0.9
0.8856254879813736 0.856974994201268 0.0 0.0 0.95
0.8873291521932937 0.8362811712204052 0.0 0.0 1.0


==> files/trained_on_mixture/data/fastmri_knee_to_brain_acc4_ssim.txt <==
data_p_mean data_q_mean data_p_std data_q_std meta theta
0.5898549119679026 0.8856637710813672 0.0012364048285843166 0.00010334197696613355 0.0 90
0.6559881267648865 0.8849153883510614 0.0056200836188883855 0.0001745322571808363 0.05 90
0.6794124177203084 0.884467331085132 0.007604305273199028 0.00021446649907104408 0.1 60
0.7032979061484633 0.8828759742085546 0.002003079502194943 0.00016665202134338926 0.25 30
0.712215702120451 0.8787769289474223 0.0010963455440679078 0.0006578321290039586 0.5 0
0.7172432696712999 0.8752216365853766 0.0015964036575890548 0.0003438398518846432 0.75 -10
0.7174513512761403 0.8695814702065469 0.00042676996499685816 0.0003492778574336294 0.9 -15
0.7178723137884386 0.8653646003955084 0.0020967783312668266 0.0015091978589172978 0.95 -15
0.717945902906474 0.8498834337033513 0.0011609810149441847 0.0009979358559805778 1.0 -15


==> files/trained_on_mixture/data/fastmri_to_stanford_knee_acc4_ssim.dat <==
data_p_mean data_q_mean data_p_std data_q_std meta
0.3593008661192013 0.7597688666735897 0.0 0.0 0.0
0.5711649148477682 0.7569727335191703 0.0 0.0 0.05
0.6507079481917641 0.7587982496589895 0.0 0.0 0.1
0.6643079358571187 0.7570616741383407 0.0 0.0 0.25
0.6672561593813647 0.7522878197817053 0.0 0.0 0.5
0.6753382331823561 0.7512389249318809 0.0 0.0 0.75
0.6752938652824256 0.7346002903863319 0.0 0.0 0.9
0.6766540596207662 0.6736651209342808 0.0 0.0 0.95
0.6806764169067914 0.5778737284786014 0.0 0.0 1.0


==> files/ttt_on_priors/self.txt <==
 x score err verr
 0.000000  0.748162  1.577952  1.567172
 1.000000  0.789152  0.965434  1.004522
 2.000000  0.802833  0.876072  0.941316
 3.000000  0.819155  0.831398  0.903659
 4.000000  0.826791  0.791615  0.862623
 5.000000  0.825986  0.757591  0.824475
 6.000000  0.823711  0.728567  0.790891
 7.000000  0.824280  0.704874  0.763324
 8.000000  0.826148  0.685534  0.744216
 9.000000  0.826119  0.669131  0.729711
 10.000000  0.824133  0.655258  0.717146
 11.000000  0.821753  0.643698  0.705770
 12.000000  0.820262  0.634306  0.695644
 13.000000  0.820097  0.626629  0.686410
 14.000000  0.821212  0.620150  0.677797
 15.000000  0.822981  0.614773  0.670084
 16.000000  0.825259  0.609354  0.662614
 17.000000  0.828331  0.603400  0.654813
 18.000000  0.832148  0.597682  0.647635
 19.000000  0.836472  0.592172  0.641089
 20.000000  0.841026  0.586800  0.634876
 21.000000  0.845597  0.581556  0.629044
 22.000000  0.850046  0.576485  0.623733
 23.000000  0.854256  0.571785  0.618818
 24.000000  0.858149  0.567587  0.614351
 25.000000  0.861659  0.563899  0.610201
 26.000000  0.864771  0.560600  0.606316
 27.000000  0.867482  0.557447  0.602655
 28.000000  0.869765  0.554259  0.598910
 29.000000  0.871626  0.550986  0.595083
 30.000000  0.873078  0.547681  0.591144
 31.000000  0.874179  0.544513  0.587373
 32.000000  0.875039  0.541582  0.583855
 33.000000  0.875771  0.538882  0.580648
 34.000000  0.876481  0.536374  0.577744
 35.000000  0.877254  0.534045  0.575318
 36.000000  0.878173  0.531849  0.573353
 37.000000  0.879291  0.529714  0.571698
 38.000000  0.880605  0.527648  0.570195
 39.000000  0.882085  0.525686  0.568802
 40.000000  0.883662  0.523852  0.567421
 41.000000  0.885259  0.522120  0.565934
 42.000000  0.886795  0.520503  0.564376
 43.000000  0.888197  0.518997  0.562800
 44.000000  0.889453  0.517527  0.561173
 45.000000  0.890570  0.516051  0.559553
 46.000000  0.891578  0.514621  0.558000
 47.000000  0.892544  0.513283  0.556617
 48.000000  0.893475  0.512058  0.555384
 49.000000  0.894350  0.510921  0.554182
 50.000000  0.895125  0.509814  0.552976
 51.000000  0.895775  0.508704  0.551785
 52.000000  0.896346  0.507614  0.550598
 53.000000  0.896955  0.506604  0.549435
 54.000000  0.897642  0.505671  0.548240
 55.000000  0.898367  0.504769  0.547019
 56.000000  0.899015  0.503871  0.545790
 57.000000  0.899548  0.502984  0.544592
 58.000000  0.900056  0.502132  0.543467
 59.000000  0.900618  0.501366  0.542462
 60.000000  0.901185  0.500644  0.541519
 61.000000  0.901637  0.499924  0.540638
 62.000000  0.902009  0.499219  0.539855
 63.000000  0.902409  0.498559  0.539186
 64.000000  0.902883  0.497926  0.538566
 65.000000  0.903358  0.497266  0.537976
 66.000000  0.903740  0.496631  0.537385
 67.000000  0.904106  0.496020  0.536768
 68.000000  0.904548  0.495439  0.536044
 69.000000  0.904986  0.494857  0.535198
 70.000000  0.905345  0.494301  0.534331
 71.000000  0.905742  0.493755  0.533539
 72.000000  0.906187  0.493221  0.532793
 73.000000  0.906593  0.492685  0.532088
 74.000000  0.906921  0.492166  0.531432
 75.000000  0.907287  0.491667  0.530780
 76.000000  0.907630  0.491179  0.530066
 77.000000  0.907949  0.490714  0.529328
 78.000000  0.908322  0.490258  0.528606
 79.000000  0.908759  0.489808  0.527882
 80.000000  0.909130  0.489365  0.527144
 81.000000  0.909444  0.488931  0.526428
 82.000000  0.909778  0.488507  0.525754
 83.000000  0.910123  0.488097  0.525134
 84.000000  0.910413  0.487704  0.524534
 85.000000  0.910749  0.487318  0.524012
 86.000000  0.911126  0.486938  0.523538
 87.000000  0.911404  0.486567  0.523090
 88.000000  0.911715  0.486202  0.522686
 89.000000  0.912043  0.485847  0.522265
 90.000000  0.912275  0.485500  0.521840
 91.000000  0.912574  0.485160  0.521459
 92.000000  0.912839  0.484828  0.521100
 93.000000  0.913107  0.484503  0.520791
 94.000000  0.913419  0.484184  0.520484
 95.000000  0.913620  0.483875  0.520125
 96.000000  0.913902  0.483569  0.519747
 97.000000  0.914121  0.483267  0.519298
 98.000000  0.914354  0.482973  0.518858
 99.000000  0.914621  0.482688  0.518419
 100.000000  0.914838  0.482410  0.518001
 101.000000  0.915151  0.482136  0.517639
 102.000000  0.915337  0.481867  0.517309
 103.000000  0.915734  0.481612  0.517053
 104.000000  0.915910  0.481353  0.516759
 105.000000  0.916219  0.481083  0.516484
 106.000000  0.916480  0.480823  0.516159
 107.000000  0.916682  0.480575  0.515853
 108.000000  0.917015  0.480336  0.515609
 109.000000  0.917162  0.480100  0.515349
 110.000000  0.917460  0.479863  0.515152
 111.000000  0.917603  0.479631  0.514888
 112.000000  0.917848  0.479393  0.514684
 113.000000  0.918035  0.479167  0.514460
 114.000000  0.918251  0.478946  0.514264
 115.000000  0.918424  0.478728  0.514050
 116.000000  0.918621  0.478514  0.513813
 117.000000  0.918748  0.478303  0.513561
 118.000000  0.919014  0.478099  0.513313
 119.000000  0.919087  0.477906  0.513045
 120.000000  0.919405  0.477706  0.512830
 121.000000  0.919494  0.477513  0.512555
 122.000000  0.919791  0.477309  0.512348
 123.000000  0.919923  0.477112  0.512088
 124.000000  0.920136  0.476915  0.511899
 125.000000  0.920304  0.476728  0.511710
 126.000000  0.920519  0.476544  0.511526
 127.000000  0.920629  0.476367  0.511337
 128.000000  0.920888  0.476195  0.511156
 129.000000  0.920949  0.476030  0.510930
 130.000000  0.921225  0.475858  0.510751
 131.000000  0.921258  0.475696  0.510535
 132.000000  0.921516  0.475527  0.510375
 133.000000  0.921578  0.475361  0.510153
 134.000000  0.921781  0.475192  0.509988
 135.000000  0.921940  0.475027  0.509826
 136.000000  0.922066  0.474871  0.509683
 137.000000  0.922277  0.474719  0.509538
 138.000000  0.922340  0.474575  0.509366
 139.000000  0.922613  0.474432  0.509183
 140.000000  0.922606  0.474301  0.508989
 141.000000  0.922915  0.474162  0.508869
 142.000000  0.922890  0.474026  0.508710
 143.000000  0.923167  0.473875  0.508594
 144.000000  0.923200  0.473730  0.508394
 145.000000  0.923384  0.473582  0.508218
 146.000000  0.923497  0.473440  0.508030
 147.000000  0.923586  0.473307  0.507911
 148.000000  0.923746  0.473179  0.507775
 149.000000  0.923753  0.473057  0.507602
 150.000000  0.924035  0.472945  0.507455
 151.000000  0.923973  0.472843  0.507312
 152.000000  0.924308  0.472735  0.507194
 153.000000  0.924180  0.472637  0.507019
 154.000000  0.924512  0.472512  0.506884
 155.000000  0.924471  0.472377  0.506692
 156.000000  0.924639  0.472228  0.506535
 157.000000  0.924696  0.472101  0.506346
 158.000000  0.924752  0.471986  0.506256
 159.000000  0.924954  0.471880  0.506158
 160.000000  0.924896  0.471785  0.506004
 161.000000  0.925194  0.471705  0.505911
 162.000000  0.925023  0.471630  0.505759
 163.000000  0.925403  0.471550  0.505675
 164.000000  0.925257  0.471444  0.505492
 165.000000  0.925540  0.471313  0.505413
 166.000000  0.925524  0.471173  0.505246
 167.000000  0.925627  0.471051  0.505083
 168.000000  0.925786  0.470950  0.504974
 169.000000  0.925717  0.470868  0.504881
 170.000000  0.925986  0.470797  0.504846
 171.000000  0.925835  0.470728  0.504730
 172.000000  0.926171  0.470650  0.504624
 173.000000  0.925992  0.470570  0.504432
 174.000000  0.926301  0.470470  0.504413
 175.000000  0.926225  0.470361  0.504307
 176.000000  0.926408  0.470238  0.504148
 177.000000  0.926417  0.470136  0.503940
 178.000000  0.926467  0.470042  0.503856
 179.000000  0.926604  0.469959  0.503811
 180.000000  0.926586  0.469879  0.503665
 181.000000  0.926800  0.469807  0.503588
 182.000000  0.926690  0.469740  0.503575
 183.000000  0.927029  0.469697  0.503496
 184.000000  0.926731  0.469684  0.503305
 185.000000  0.927222  0.469705  0.503395
 186.000000  0.926901  0.469653  0.503274
 187.000000  0.927279  0.469491  0.503158
 188.000000  0.927166  0.469325  0.502825
 189.000000  0.927307  0.469186  0.502809
 190.000000  0.927359  0.469090  0.502779
 191.000000  0.927310  0.469014  0.502628
 192.000000  0.927516  0.468957  0.502480
 193.000000  0.927358  0.468912  0.502419
 194.000000  0.927737  0.468901  0.502484
 195.000000  0.927379  0.468917  0.502441
 196.000000  0.927877  0.468931  0.502530
 197.000000  0.927576  0.468830  0.502263
 198.000000  0.927902  0.468673  0.502192
 199.000000  0.927822  0.468506  0.501995
 200.000000  0.927800  0.468385  0.501886
 201.000000  0.928049  0.468336  0.501768
 202.000000  0.927842  0.468338  0.501714
 203.000000  0.928267  0.468362  0.501957
 204.000000  0.927894  0.468354  0.501866
 205.000000  0.928310  0.468284  0.501751
 206.000000  0.928149  0.468144  0.501444
 207.000000  0.928308  0.467984  0.501406
 208.000000  0.928324  0.467874  0.501256
 209.000000  0.928226  0.467818  0.501155
 210.000000  0.928528  0.467807  0.501242
 211.000000  0.928238  0.467825  0.501175
 212.000000  0.928700  0.467855  0.501255
 213.000000  0.928352  0.467844  0.501159
 214.000000  0.928753  0.467750  0.501232
 215.000000  0.928551  0.467599  0.500889
 216.000000  0.928688  0.467456  0.500663
 217.000000  0.928756  0.467362  0.500796
 218.000000  0.928628  0.467306  0.500667
 219.000000  0.928852  0.467280  0.500448
 220.000000  0.928717  0.467239  0.500511
 221.000000  0.929046  0.467232  0.500728
 222.000000  0.928815  0.467191  0.500573
 223.000000  0.929075  0.467122  0.500399
 224.000000  0.928908  0.467039  0.500303
 225.000000  0.929101  0.466962  0.500260
 226.000000  0.928999  0.466908  0.500129
 227.000000  0.929097  0.466832  0.500138
 228.000000  0.929099  0.466777  0.499980
 229.000000  0.929221  0.466711  0.499852
 230.000000  0.929253  0.466665  0.500049
 231.000000  0.929249  0.466602  0.499999
 232.000000  0.929293  0.466565  0.499772
 233.000000  0.929364  0.466505  0.499832
 234.000000  0.929360  0.466457  0.499708
 235.000000  0.929467  0.466413  0.499566
 236.000000  0.929351  0.466380  0.499639
 237.000000  0.929667  0.466375  0.499570
 238.000000  0.929287  0.466450  0.499501
 239.000000  0.929867  0.466633  0.499899
 240.000000  0.929354  0.466733  0.499777
 241.000000  0.929829  0.466584  0.499692
 242.000000  0.929614  0.466265  0.499194
 243.000000  0.929719  0.466071  0.499350
 244.000000  0.929798  0.465994  0.499258
 245.000000  0.929606  0.465977  0.498977
 246.000000  0.929945  0.466004  0.499156
 247.000000  0.929650  0.466025  0.499136
 248.000000  0.930134  0.466093  0.499296
 249.000000  0.929740  0.466073  0.499116
 250.000000  0.930107  0.465988  0.499166
 251.000000  0.929888  0.465841  0.498827
 252.000000  0.930112  0.465732  0.498787
 253.000000  0.930052  0.465637  0.498898
 254.000000  0.929938  0.465555  0.498617
 255.000000  0.930206  0.465568  0.498421
 256.000000  0.930020  0.465559  0.498699
 257.000000  0.930434  0.465629  0.498882
 258.000000  0.929978  0.465712  0.498620
 259.000000  0.930440  0.465689  0.498750
 260.000000  0.930172  0.465557  0.498602
 261.000000  0.930451  0.465426  0.498455
 262.000000  0.930293  0.465310  0.498146
 263.000000  0.930285  0.465198  0.498300
 264.000000  0.930462  0.465158  0.498264
 265.000000  0.930319  0.465157  0.498090
 266.000000  0.930650  0.465204  0.498329
 267.000000  0.930274  0.465230  0.498303
 268.000000  0.930709  0.465263  0.498240
 269.000000  0.930429  0.465167  0.498096
 270.000000  0.930721  0.465091  0.498264
 271.000000  0.930523  0.464964  0.497937
 272.000000  0.930627  0.464874  0.497816
 273.000000  0.930705  0.464801  0.497795
 274.000000  0.930625  0.464766  0.497732
 275.000000  0.930836  0.464756  0.497794
 276.000000  0.930579  0.464768  0.497813
 277.000000  0.930995  0.464818  0.497891
 278.000000  0.930561  0.464905  0.497764
 279.000000  0.931056  0.464982  0.498061
 280.000000  0.930686  0.464876  0.497739
 281.000000  0.931015  0.464717  0.497683
 282.000000  0.930907  0.464543  0.497488
 283.000000  0.930898  0.464442  0.497469
 284.000000  0.931078  0.464406  0.497326
 285.000000  0.930820  0.464446  0.497488
 286.000000  0.931279  0.464539  0.497641
 287.000000  0.930823  0.464663  0.497405
 288.000000  0.931300  0.464698  0.497702
 289.000000  0.930977  0.464514  0.497425
 290.000000  0.931178  0.464303  0.497255
 291.000000  0.931197  0.464165  0.497076
 292.000000  0.931055  0.464129  0.497038
 293.000000  0.931371  0.464163  0.497132
 294.000000  0.931095  0.464196  0.497218
 295.000000  0.931477  0.464232  0.497346
 296.000000  0.931109  0.464217  0.497039
 297.000000  0.931442  0.464154  0.497249
 298.000000  0.931207  0.464082  0.497129
 299.000000  0.931428  0.463971  0.496936
 300.000000  0.931372  0.463880  0.496814
 301.000000  0.931389  0.463818  0.496942
 302.000000  0.931501  0.463798  0.496788
 303.000000  0.931358  0.463775  0.496943
 304.000000  0.931589  0.463771  0.496866
 305.000000  0.931294  0.463826  0.496520
 306.000000  0.931726  0.463888  0.496888
 307.000000  0.931295  0.463982  0.497002
 308.000000  0.931761  0.463955  0.496924
 309.000000  0.931466  0.463833  0.496549
 310.000000  0.931755  0.463695  0.496831
 311.000000  0.931578  0.463568  0.496570
 312.000000  0.931649  0.463490  0.496472
 313.000000  0.931684  0.463430  0.496563
 314.000000  0.931670  0.463399  0.496512
 315.000000  0.931870  0.463392  0.496398
 316.000000  0.931658  0.463415  0.496708
 317.000000  0.931924  0.463395  0.496514
 318.000000  0.931632  0.463418  0.496243
 319.000000  0.932001  0.463441  0.496599
 320.000000  0.931597  0.463483  0.496422
 321.000000  0.932088  0.463567  0.496468
 322.000000  0.931665  0.463527  0.496413
 323.000000  0.932064  0.463429  0.496534
 324.000000  0.931818  0.463305  0.496116
 325.000000  0.932057  0.463173  0.496357
 326.000000  0.931970  0.463068  0.496217
 327.000000  0.931979  0.463012  0.496026
 328.000000  0.932073  0.462976  0.496164
 329.000000  0.931930  0.462969  0.496021
 330.000000  0.932231  0.463005  0.496023
 331.000000  0.931878  0.463058  0.496312
 332.000000  0.932284  0.463117  0.496216
 333.000000  0.931891  0.463150  0.495976
 334.000000  0.932346  0.463171  0.496365
 335.000000  0.931990  0.463070  0.496087
 336.000000  0.932327  0.462977  0.495993
 337.000000  0.932160  0.462837  0.495984
 338.000000  0.932290  0.462729  0.495929
 339.000000  0.932269  0.462686  0.495688
 340.000000  0.932203  0.462651  0.495980
 341.000000  0.932442  0.462639  0.495816
 342.000000  0.932163  0.462680  0.495708
 343.000000  0.932529  0.462788  0.496146
 344.000000  0.932065  0.462868  0.495910
 345.000000  0.932603  0.462975  0.495973
 346.000000  0.932204  0.462879  0.495921
 347.000000  0.932549  0.462729  0.495891
 348.000000  0.932382  0.462569  0.495528
 349.000000  0.932417  0.462431  0.495825
 350.000000  0.932576  0.462363  0.495655
 351.000000  0.932329  0.462457  0.495419
 352.000000  0.932797  0.462559  0.495938
 353.000000  0.932308  0.462729  0.495914
 354.000000  0.932762  0.462789  0.495739
 355.000000  0.932421  0.462561  0.495627
 356.000000  0.932614  0.462403  0.495844
 357.000000  0.932649  0.462228  0.495298
 358.000000  0.932590  0.462190  0.495288
 359.000000  0.932824  0.462255  0.495738
 360.000000  0.932444  0.462263  0.495523
 361.000000  0.932883  0.462406  0.495415
 362.000000  0.932503  0.462386  0.495688
 363.000000  0.932873  0.462350  0.495622
 364.000000  0.932615  0.462233  0.495140
 365.000000  0.932829  0.462063  0.495360
 366.000000  0.932886  0.461982  0.495358
 367.000000  0.932756  0.461940  0.495098
 368.000000  0.932953  0.461961  0.495283
 369.000000  0.932646  0.462001  0.495278
 370.000000  0.933070  0.462103  0.495434
 371.000000  0.932653  0.462174  0.495343
 372.000000  0.933036  0.462125  0.495337
 373.000000  0.932747  0.462025  0.495239
 374.000000  0.933056  0.461927  0.495386
 375.000000  0.932956  0.461803  0.495048
 376.000000  0.933019  0.461715  0.495080
 377.000000  0.933066  0.461671  0.495075
 378.000000  0.932976  0.461672  0.495089
 379.000000  0.933170  0.461663  0.494933
 380.000000  0.932868  0.461700  0.495068
 381.000000  0.933228  0.461743  0.495058
 382.000000  0.932866  0.461836  0.494932
 383.000000  0.933367  0.461918  0.495394
 384.000000  0.932989  0.461856  0.495024
 385.000000  0.933367  0.461800  0.495145
 386.000000  0.933059  0.461682  0.494918
 387.000000  0.933245  0.461545  0.494887
 388.000000  0.933142  0.461461  0.494881
 389.000000  0.933187  0.461398  0.494699
 390.000000  0.933274  0.461355  0.494738
 391.000000  0.933183  0.461368  0.494784
 392.000000  0.933444  0.461362  0.494715
 393.000000  0.933119  0.461437  0.494783
 394.000000  0.933527  0.461545  0.494832
 395.000000  0.933075  0.461641  0.494701
 396.000000  0.933541  0.461719  0.495225
 397.000000  0.933192  0.461546  0.494909
 398.000000  0.933498  0.461441  0.494614
 399.000000  0.933403  0.461231  0.494617
 400.000000  0.933376  0.461188  0.494653
 401.000000  0.933540  0.461153  0.494574
 402.000000  0.933387  0.461163  0.494560
 403.000000  0.933647  0.461243  0.494621
 404.000000  0.933206  0.461287  0.494409
 405.000000  0.933654  0.461362  0.494750
 406.000000  0.933331  0.461347  0.494811
 407.000000  0.933762  0.461328  0.494486
 408.000000  0.933496  0.461182  0.494457
 409.000000  0.933686  0.461072  0.494809
 410.000000  0.933599  0.460960  0.494406
 411.000000  0.933562  0.460914  0.494137
 412.000000  0.933724  0.460901  0.494487
 413.000000  0.933461  0.460943  0.494464
 414.000000  0.933852  0.461056  0.494368
 415.000000  0.933439  0.461227  0.494677
 416.000000  0.933930  0.461275  0.494675
 417.000000  0.933504  0.461244  0.494320
 418.000000  0.933817  0.460970  0.494313
 419.000000  0.933815  0.460868  0.494542
 420.000000  0.933750  0.460710  0.494202
 421.000000  0.933888  0.460776  0.493989
 422.000000  0.933585  0.460794  0.494359
 423.000000  0.934126  0.461029  0.494687
 424.000000  0.933625  0.461182  0.494390
 425.000000  0.933987  0.461010  0.494506
 426.000000  0.933777  0.460806  0.494295
 427.000000  0.933921  0.460600  0.494023
 428.000000  0.933970  0.460563  0.493944
 429.000000  0.933723  0.460559  0.494333
 430.000000  0.934122  0.460649  0.494095
 431.000000  0.933770  0.460752  0.494000
 432.000000  0.934252  0.460919  0.494513
 433.000000  0.933878  0.460789  0.494376
 434.000000  0.934120  0.460650  0.493961
 435.000000  0.934038  0.460442  0.494051
 436.000000  0.933995  0.460366  0.494018
 437.000000  0.934179  0.460382  0.493726
 438.000000  0.933899  0.460432  0.494121
 439.000000  0.934343  0.460543  0.494126
 440.000000  0.933895  0.460707  0.493899
 441.000000  0.934321  0.460747  0.494199
 442.000000  0.933985  0.460576  0.494337
 443.000000  0.934255  0.460413  0.493861
 444.000000  0.934104  0.460286  0.493554
 445.000000  0.934034  0.460219  0.493921
 446.000000  0.934306  0.460193  0.493881
 447.000000  0.934148  0.460215  0.493693
 448.000000  0.934517  0.460342  0.494042
 449.000000  0.934051  0.460406  0.493911
 450.000000  0.934449  0.460464  0.494081
 451.000000  0.934065  0.460411  0.493886
 452.000000  0.934470  0.460317  0.493814
 453.000000  0.934306  0.460178  0.493804
 454.000000  0.934321  0.460039  0.493879
 455.000000  0.934423  0.459985  0.493374
 456.000000  0.934180  0.460032  0.493658
 457.000000  0.934633  0.460184  0.493952
 458.000000  0.934112  0.460395  0.493724
 459.000000  0.934571  0.460435  0.493937
 460.000000  0.934258  0.460278  0.494037
 461.000000  0.934502  0.460015  0.493586
 462.000000  0.934508  0.459879  0.493333
 463.000000  0.934342  0.459857  0.493724
 464.000000  0.934637  0.459908  0.493546
 465.000000  0.934195  0.460098  0.493424
 466.000000  0.934717  0.460221  0.493936
 467.000000  0.934384  0.460127  0.493667
 468.000000  0.934663  0.459960  0.493494
 469.000000  0.934502  0.459793  0.493543
 470.000000  0.934536  0.459684  0.493460
 471.000000  0.934700  0.459675  0.493203
 472.000000  0.934415  0.459697  0.493422
 473.000000  0.934761  0.459794  0.493583
 474.000000  0.934294  0.459945  0.493466
 475.000000  0.934811  0.460122  0.493802
 476.000000  0.934457  0.459993  0.493382
 477.000000  0.934787  0.459774  0.493471
 478.000000  0.934715  0.459613  0.493391
 479.000000  0.934623  0.459525  0.493100
 480.000000  0.934834  0.459533  0.493323
 481.000000  0.934518  0.459619  0.493404
 482.000000  0.934915  0.459766  0.493241
 483.000000  0.934521  0.459763  0.493530
 484.000000  0.934959  0.459775  0.493500
 485.000000  0.934645  0.459690  0.493112
 486.000000  0.934910  0.459536  0.493374
 487.000000  0.934846  0.459466  0.493389
 488.000000  0.934841  0.459379  0.492912
 489.000000  0.934807  0.459331  0.493181
 490.000000  0.934720  0.459347  0.493244
 491.000000  0.934968  0.459368  0.492962
 492.000000  0.934667  0.459384  0.493264
 493.000000  0.935018  0.459458  0.493269
 494.000000  0.934679  0.459487  0.493069
 495.000000  0.935126  0.459609  0.493453
 496.000000  0.934735  0.459517  0.493213
 497.000000  0.935104  0.459530  0.493163
 498.000000  0.934824  0.459349  0.493111
 499.000000  0.934998  0.459282  0.493206
 500.000000  0.934985  0.459170  0.492897
 501.000000  0.935060  0.459141  0.493049
 502.000000  0.935013  0.459101  0.492859
 503.000000  0.934951  0.459085  0.492993
 504.000000  0.935104  0.459071  0.492935
 505.000000  0.935030  0.459049  0.492821
 506.000000  0.935166  0.459055  0.493006
 507.000000  0.934893  0.459102  0.492833
 508.000000  0.935302  0.459184  0.493126
 509.000000  0.934870  0.459326  0.492890
 510.000000  0.935357  0.459549  0.493279
 511.000000  0.934876  0.459507  0.493236
 512.000000  0.935293  0.459258  0.493066
 513.000000  0.935154  0.459074  0.492616
 514.000000  0.935188  0.458922  0.492759
 515.000000  0.935285  0.458903  0.493109
 516.000000  0.935099  0.458890  0.492666
 517.000000  0.935453  0.459029  0.492805
 518.000000  0.934928  0.459206  0.493031
 519.000000  0.935461  0.459437  0.493101
 520.000000  0.935067  0.459339  0.492862
 521.000000  0.935422  0.459071  0.493021
 522.000000  0.935349  0.458867  0.492754
 523.000000  0.935219  0.458751  0.492573
 524.000000  0.935421  0.458807  0.492884
 525.000000  0.935083  0.458941  0.492833
 526.000000  0.935617  0.459161  0.492774
 527.000000  0.935163  0.459210  0.492953
 528.000000  0.935458  0.458960  0.492877
 529.000000  0.935343  0.458783  0.492464
 530.000000  0.935329  0.458656  0.492581
 531.000000  0.935560  0.458672  0.492522
 532.000000  0.935211  0.458725  0.492477
 533.000000  0.935581  0.458899  0.492908
 534.000000  0.935203  0.458897  0.492816
 535.000000  0.935628  0.458904  0.492681
 536.000000  0.935359  0.458757  0.492823
 537.000000  0.935513  0.458641  0.492471
 538.000000  0.935505  0.458558  0.492501
 539.000000  0.935557  0.458515  0.492572
 540.000000  0.935565  0.458486  0.492359
 541.000000  0.935343  0.458505  0.492601
 542.000000  0.935702  0.458530  0.492522
 543.000000  0.935372  0.458635  0.492421
 544.000000  0.935805  0.458730  0.492705
 545.000000  0.935372  0.458827  0.492557
 546.000000  0.935747  0.458685  0.492676
 547.000000  0.935504  0.458518  0.492365
 548.000000  0.935630  0.458362  0.492288
 549.000000  0.935704  0.458330  0.492482
 550.000000  0.935670  0.458281  0.492351
 551.000000  0.935753  0.458308  0.492147
 552.000000  0.935439  0.458313  0.492421
 553.000000  0.935813  0.458389  0.492489
 554.000000  0.935491  0.458513  0.492292
 555.000000  0.935972  0.458690  0.492606
 556.000000  0.935457  0.458713  0.492780
 557.000000  0.935800  0.458532  0.492406
 558.000000  0.935637  0.458372  0.492120
 559.000000  0.935818  0.458227  0.492334
 560.000000  0.935837  0.458242  0.492275
 561.000000  0.935749  0.458138  0.492138
 562.000000  0.935888  0.458190  0.492156
 563.000000  0.935613  0.458199  0.492083
 564.000000  0.936027  0.458303  0.492426
 565.000000  0.935631  0.458390  0.492528
 566.000000  0.936039  0.458538  0.492212
 567.000000  0.935610  0.458409  0.492179
 568.000000  0.935993  0.458341  0.492566
 569.000000  0.935910  0.458141  0.492354
 570.000000  0.935879  0.458047  0.491935
 571.000000  0.935880  0.458001  0.491902
 572.000000  0.935724  0.458064  0.492436
 573.000000  0.936165  0.458106  0.492298
 574.000000  0.935735  0.458251  0.492068
 575.000000  0.936141  0.458322  0.492125
 576.000000  0.935791  0.458270  0.492259
 577.000000  0.936109  0.458123  0.492063
 578.000000  0.935904  0.457994  0.491891
 579.000000  0.935970  0.457858  0.491906
 580.000000  0.936107  0.457870  0.492055
 581.000000  0.935897  0.457865  0.492070
 582.000000  0.936266  0.458011  0.491892
 583.000000  0.935792  0.458117  0.492006
 584.000000  0.936269  0.458308  0.492603
 585.000000  0.935879  0.458225  0.492521
 586.000000  0.936190  0.458026  0.491872
 587.000000  0.935986  0.457830  0.491725
 588.000000  0.936127  0.457737  0.492210
 589.000000  0.936228  0.457678  0.492012
 590.000000  0.936036  0.457696  0.491637
 591.000000  0.936282  0.457754  0.491792
 592.000000  0.935902  0.457874  0.491989
 593.000000  0.936339  0.458013  0.491988
 594.000000  0.935948  0.458044  0.491921
 595.000000  0.936379  0.457887  0.491986
 596.000000  0.936193  0.457780  0.492025
 597.000000  0.936243  0.457629  0.491894
 598.000000  0.936088  0.457585  0.491573
 599.000000  0.936116  0.457542  0.491676
 600.000000  0.936347  0.457586  0.492112
 601.000000  0.936114  0.457543  0.491741
 602.000000  0.936426  0.457700  0.491577
 603.000000  0.935965  0.457850  0.491878
 604.000000  0.936539  0.458063  0.492023
 605.000000  0.936132  0.457939  0.491836
 606.000000  0.936381  0.457793  0.492088
 607.000000  0.936210  0.457493  0.491688
 608.000000  0.936282  0.457475  0.491483
 609.000000  0.936492  0.457416  0.491794
 610.000000  0.936121  0.457507  0.491638
 611.000000  0.936507  0.457687  0.491663
 612.000000  0.936134  0.457800  0.492077
 613.000000  0.936565  0.457699  0.491971
 614.000000  0.936303  0.457651  0.491561
 615.000000  0.936489  0.457420  0.491442
 616.000000  0.936444  0.457409  0.492036
 617.000000  0.936397  0.457316  0.491717
 618.000000  0.936474  0.457337  0.491379
 619.000000  0.936287  0.457325  0.491425
 620.000000  0.936639  0.457428  0.491776
 621.000000  0.936232  0.457502  0.491809
 622.000000  0.936693  0.457651  0.491651
 623.000000  0.936382  0.457638  0.491510
 624.000000  0.936636  0.457460  0.491508
 625.000000  0.936425  0.457268  0.491554
 626.000000  0.936485  0.457228  0.491456
 627.000000  0.936590  0.457173  0.491237
 628.000000  0.936425  0.457171  0.491364
 629.000000  0.936770  0.457283  0.491905
 630.000000  0.936354  0.457385  0.491846
 631.000000  0.936774  0.457660  0.491625
 632.000000  0.936370  0.457647  0.491631
 633.000000  0.936817  0.457511  0.492112
 634.000000  0.936627  0.457231  0.491818
 635.000000  0.936487  0.457117  0.491126
 636.000000  0.936681  0.457079  0.491183
 637.000000  0.936604  0.457169  0.491832
 638.000000  0.936859  0.457230  0.491733
 639.000000  0.936330  0.457361  0.491303
 640.000000  0.936832  0.457417  0.491405
 641.000000  0.936615  0.457515  0.491997
 642.000000  0.936903  0.457243  0.491585
 643.000000  0.936552  0.457261  0.491220
 644.000000  0.936745  0.457021  0.491123
 645.000000  0.936780  0.457151  0.491656
 646.000000  0.936796  0.456925  0.491404
 647.000000  0.936642  0.457041  0.491069
 648.000000  0.936671  0.456889  0.491211
 649.000000  0.936703  0.456995  0.491481
 650.000000  0.936844  0.456857  0.491107
 651.000000  0.936687  0.456991  0.490996
 652.000000  0.937077  0.457003  0.491420
 653.000000  0.936621  0.457321  0.491905
 654.000000  0.937028  0.457334  0.491323
 655.000000  0.936567  0.457405  0.491435
 656.000000  0.936969  0.457146  0.491585
 657.000000  0.936899  0.456949  0.491669
 658.000000  0.936808  0.456786  0.490935
 659.000000  0.936944  0.456793  0.490881
 660.000000  0.936584  0.456958  0.491550
 661.000000  0.937160  0.457175  0.491648
 662.000000  0.936648  0.457333  0.491361
 663.000000  0.937028  0.457081  0.491164
 664.000000  0.936890  0.456856  0.491487
 665.000000  0.937002  0.456686  0.491214
 666.000000  0.936895  0.456637  0.490864
 667.000000  0.936785  0.456603  0.491049
 668.000000  0.937064  0.456598  0.491132
 669.000000  0.936906  0.456602  0.490964
 670.000000  0.937106  0.456660  0.491179
 671.000000  0.936689  0.456742  0.490998
 672.000000  0.937235  0.456881  0.491299
 673.000000  0.936865  0.456938  0.491292
 674.000000  0.937221  0.456833  0.491013
 675.000000  0.936879  0.456700  0.491159
 676.000000  0.937155  0.456574  0.491027
 677.000000  0.936921  0.456547  0.490902
 678.000000  0.937143  0.456512  0.491158
 679.000000  0.936974  0.456502  0.490901
 680.000000  0.937203  0.456479  0.490922
 681.000000  0.936876  0.456530  0.491093
 682.000000  0.937212  0.456510  0.490977
 683.000000  0.936934  0.456541  0.490877
 684.000000  0.937373  0.456690  0.491196
 685.000000  0.936889  0.456715  0.491043
 686.000000  0.937343  0.456798  0.491171
 687.000000  0.936964  0.456654  0.491069
 688.000000  0.937281  0.456544  0.491076
 689.000000  0.937088  0.456390  0.490826
 690.000000  0.937217  0.456314  0.490991
 691.000000  0.937286  0.456231  0.490673
 692.000000  0.937103  0.456269  0.490932
 693.000000  0.937376  0.456300  0.490939
 694.000000  0.936983  0.456418  0.490801
 695.000000  0.937430  0.456566  0.491056
 696.000000  0.937031  0.456672  0.491195
 697.000000  0.937437  0.456543  0.491001
 698.000000  0.937182  0.456414  0.490883
 699.000000  0.937407  0.456310  0.490779
 700.000000  0.937216  0.456191  0.490964
 701.000000  0.937243  0.456142  0.490719
 702.000000  0.937360  0.456133  0.490530
 703.000000  0.937172  0.456141  0.490950
 704.000000  0.937448  0.456164  0.490812
 705.000000  0.937127  0.456294  0.490772
 706.000000  0.937599  0.456376  0.490985
 707.000000  0.937143  0.456514  0.491077
 708.000000  0.937554  0.456508  0.490965
 709.000000  0.937195  0.456384  0.490820
 710.000000  0.937501  0.456242  0.490777
 711.000000  0.937253  0.456144  0.490771
 712.000000  0.937414  0.456026  0.490759
 713.000000  0.937369  0.455976  0.490480
 714.000000  0.937402  0.455955  0.490661
 715.000000  0.937433  0.455950  0.490667
 716.000000  0.937349  0.455924  0.490549
 717.000000  0.937427  0.455897  0.490618
 718.000000  0.937347  0.455900  0.490624
 719.000000  0.937629  0.455960  0.490875
 720.000000  0.937207  0.456109  0.490552
 721.000000  0.937710  0.456370  0.491026
 722.000000  0.937178  0.456502  0.490914
 723.000000  0.937639  0.456394  0.490909
 724.000000  0.937325  0.456139  0.490716
 725.000000  0.937596  0.455981  0.490699
 726.000000  0.937412  0.455913  0.490511
 727.000000  0.937663  0.455947  0.490842
 728.000000  0.937365  0.455975  0.490566
 729.000000  0.937629  0.455932  0.490827
 730.000000  0.937311  0.455953  0.490693
 731.000000  0.937720  0.456036  0.490506
 732.000000  0.937386  0.456028  0.490896
 733.000000  0.937754  0.456052  0.490585
 734.000000  0.937351  0.455958  0.490626
 735.000000  0.937714  0.455964  0.490799
 736.000000  0.937476  0.455902  0.490447
 737.000000  0.937641  0.455816  0.490653
 738.000000  0.937560  0.455722  0.490565
 739.000000  0.937676  0.455697  0.490277
 740.000000  0.937630  0.455639  0.490551
 741.000000  0.937481  0.455684  0.490434
 742.000000  0.937690  0.455687  0.490383
 743.000000  0.937495  0.455676  0.490545
 744.000000  0.937892  0.455851  0.490569
 745.000000  0.937320  0.456098  0.490561
 746.000000  0.937889  0.456255  0.491131
 747.000000  0.937551  0.456070  0.490828
 748.000000  0.937769  0.455904  0.490370
 749.000000  0.937538  0.455597  0.490546
 750.000000  0.937622  0.455573  0.490640
 751.000000  0.937834  0.455584  0.490280
 752.000000  0.937524  0.455591  0.490370
 753.000000  0.937979  0.455881  0.491074
 754.000000  0.937433  0.455950  0.490804
 755.000000  0.937820  0.456178  0.490704
 756.000000  0.937530  0.455854  0.490387
 757.000000  0.937950  0.455786  0.491107
 758.000000  0.937865  0.455567  0.490889
 759.000000  0.937667  0.455547  0.490171
 760.000000  0.937856  0.455548  0.490107
 761.000000  0.937684  0.455603  0.490813
 762.000000  0.937918  0.455671  0.490667
 763.000000  0.937486  0.455712  0.490328
 764.000000  0.937982  0.455846  0.490459
 765.000000  0.937749  0.455852  0.490764
 766.000000  0.937986  0.455731  0.490335
 767.000000  0.937612  0.455625  0.490268
 768.000000  0.937889  0.455550  0.490689
 769.000000  0.937936  0.455400  0.490280
 770.000000  0.937841  0.455466  0.490134
 771.000000  0.937795  0.455355  0.490235
 772.000000  0.937659  0.455403  0.490498
 773.000000  0.937952  0.455404  0.490095
 774.000000  0.937718  0.455512  0.490213
 775.000000  0.938173  0.455689  0.490899
 776.000000  0.937562  0.455805  0.490902
 777.000000  0.937983  0.455834  0.490478
 778.000000  0.937800  0.455639  0.490457
 779.000000  0.938120  0.455458  0.490771
 780.000000  0.937913  0.455376  0.490712
 781.000000  0.937946  0.455339  0.489985
 782.000000  0.937930  0.455242  0.490073
 783.000000  0.937945  0.455261  0.490577
 784.000000  0.937889  0.455190  0.490303
 785.000000  0.937828  0.455294  0.490061
 786.000000  0.938062  0.455242  0.490132
 787.000000  0.937777  0.455334  0.490657
 788.000000  0.938145  0.455414  0.490399
 789.000000  0.937744  0.455651  0.490342
 790.000000  0.938284  0.455637  0.490350
 791.000000  0.937865  0.455585  0.490643
 792.000000  0.938166  0.455435  0.490296
 793.000000  0.937931  0.455260  0.490037
 794.000000  0.938078  0.455183  0.490137
 795.000000  0.938004  0.455052  0.490074
 796.000000  0.937917  0.455080  0.489873
 797.000000  0.938050  0.455014  0.489963
 798.000000  0.937877  0.455104  0.490066
 799.000000  0.938285  0.455157  0.490002
 800.000000  0.937864  0.455398  0.490401
 801.000000  0.938313  0.455475  0.490407
 802.000000  0.937842  0.455435  0.490186
 803.000000  0.938261  0.455374  0.490199
 804.000000  0.938001  0.455125  0.490164
 805.000000  0.938132  0.455008  0.490014
 806.000000  0.938033  0.454929  0.489868
 807.000000  0.938188  0.454919  0.490007
 808.000000  0.937993  0.454884  0.490053
 809.000000  0.938082  0.454883  0.489978
 810.000000  0.937982  0.454880  0.489842
 811.000000  0.938304  0.454894  0.490025
 812.000000  0.937974  0.454966  0.490090
 813.000000  0.938446  0.455133  0.489935
 814.000000  0.937946  0.455310  0.490267
 815.000000  0.938377  0.455388  0.490462
 816.000000  0.937890  0.455239  0.490024
 817.000000  0.938308  0.455073  0.490175
 818.000000  0.938143  0.454879  0.489958
 819.000000  0.938140  0.454759  0.489846
 820.000000  0.938172  0.454746  0.490031
 821.000000  0.937992  0.454716  0.489831
 822.000000  0.938387  0.454819  0.489874
 823.000000  0.937965  0.455021  0.490104
 824.000000  0.938483  0.455242  0.490228
 825.000000  0.938006  0.455295  0.490140
 826.000000  0.938463  0.455092  0.490069
 827.000000  0.938149  0.454826  0.489850
 828.000000  0.938231  0.454681  0.490024
 829.000000  0.938276  0.454612  0.489846
 830.000000  0.938098  0.454646  0.489607
 831.000000  0.938377  0.454721  0.490097
 832.000000  0.937952  0.454876  0.489939
 833.000000  0.938517  0.455178  0.490067
 834.000000  0.938006  0.455275  0.490307
 835.000000  0.938436  0.455060  0.490166
 836.000000  0.938229  0.454750  0.489746
 837.000000  0.938253  0.454553  0.489705
 838.000000  0.938466  0.454534  0.489922
 839.000000  0.938059  0.454608  0.489758
 840.000000  0.938512  0.454858  0.489955
 841.000000  0.937995  0.455087  0.489995
 842.000000  0.938487  0.455069  0.490265
 843.000000  0.938244  0.454800  0.489812
 844.000000  0.938464  0.454588  0.489770
 845.000000  0.938366  0.454511  0.489830
 846.000000  0.938204  0.454511  0.489769
 847.000000  0.938445  0.454560  0.489560
 848.000000  0.938181  0.454579  0.489994
 849.000000  0.938586  0.454644  0.489894
 850.000000  0.938134  0.454787  0.489782
 851.000000  0.938570  0.454895  0.490276
 852.000000  0.938275  0.454727  0.489813
 853.000000  0.938448  0.454499  0.489832
 854.000000  0.938321  0.454422  0.489655
 855.000000  0.938389  0.454347  0.489589
 856.000000  0.938647  0.454337  0.489717
 857.000000  0.938231  0.454480  0.489706
 858.000000  0.938590  0.454602  0.489952
 859.000000  0.938070  0.454775  0.489800
 860.000000  0.938641  0.454859  0.490111
 861.000000  0.938259  0.454750  0.489966
 862.000000  0.938498  0.454655  0.489778
 863.000000  0.938372  0.454441  0.490030
 864.000000  0.938450  0.454271  0.489552
 865.000000  0.938481  0.454239  0.489515
 866.000000  0.938312  0.454279  0.489645
 867.000000  0.938712  0.454386  0.489541
 868.000000  0.938205  0.454546  0.489878
 869.000000  0.938719  0.454742  0.489926
 870.000000  0.938265  0.454705  0.489827
 871.000000  0.938622  0.454603  0.490080
 872.000000  0.938378  0.454327  0.489608
 873.000000  0.938568  0.454235  0.489649
 874.000000  0.938526  0.454196  0.489468
 875.000000  0.938419  0.454192  0.489595
 876.000000  0.938678  0.454225  0.489629
 877.000000  0.938254  0.454361  0.489586
 878.000000  0.938662  0.454438  0.489874
 879.000000  0.938396  0.454399  0.489707
 880.000000  0.938694  0.454393  0.489690
 881.000000  0.938416  0.454248  0.489663
 882.000000  0.938684  0.454309  0.489320
 883.000000  0.938442  0.454169  0.489661
 884.000000  0.938583  0.454108  0.489638
 885.000000  0.938518  0.454099  0.489364
 886.000000  0.938615  0.454042  0.489623
 887.000000  0.938620  0.454067  0.489520
 888.000000  0.938660  0.454102  0.489418
 889.000000  0.938469  0.454117  0.489655
 890.000000  0.938733  0.454121  0.489655
 891.000000  0.938456  0.454157  0.489399
 892.000000  0.938820  0.454237  0.489860
 893.000000  0.938305  0.454318  0.489757
 894.000000  0.938779  0.454526  0.489648
 895.000000  0.938410  0.454591  0.490024
 896.000000  0.938764  0.454369  0.489654
 897.000000  0.938570  0.454056  0.489455
 898.000000  0.938756  0.454016  0.489793
 899.000000  0.938669  0.454008  0.489348
 900.000000  0.938553  0.453970  0.489609
 901.000000  0.938742  0.454092  0.489480
 902.000000  0.938481  0.453979  0.489382
 903.000000  0.938746  0.453907  0.489545
 904.000000  0.938662  0.453973  0.489524
 905.000000  0.938786  0.454075  0.489453
 906.000000  0.938452  0.454116  0.489724
 907.000000  0.938839  0.454146  0.489811
 908.000000  0.938433  0.454129  0.489573
 909.000000  0.938909  0.454036  0.489502
 910.000000  0.938691  0.454217  0.489873
 911.000000  0.938894  0.454173  0.489436
 912.000000  0.938423  0.454114  0.489559
 913.000000  0.938866  0.454094  0.489759
 914.000000  0.938530  0.454110  0.489362
 915.000000  0.938829  0.454085  0.489592
 916.000000  0.938667  0.453989  0.489508
 917.000000  0.938824  0.453847  0.489308
 918.000000  0.938697  0.453758  0.489303
 919.000000  0.938777  0.453848  0.489433
 920.000000  0.938718  0.453796  0.489417
 921.000000  0.938588  0.453851  0.489394
 922.000000  0.938991  0.453852  0.489489
 923.000000  0.938615  0.453830  0.489385
 924.000000  0.939005  0.454067  0.489567
 925.000000  0.938513  0.454373  0.489802
 926.000000  0.938977  0.454204  0.489511
 927.000000  0.938559  0.454097  0.489546
 928.000000  0.938889  0.453888  0.489493
 929.000000  0.938714  0.453783  0.489275
 930.000000  0.938907  0.453756  0.489499
 931.000000  0.938797  0.453639  0.489245
 932.000000  0.938707  0.453670  0.489137
 933.000000  0.938934  0.453610  0.489409
 934.000000  0.938691  0.453666  0.489373
 935.000000  0.938920  0.453704  0.489182
 936.000000  0.938599  0.453853  0.489572
 937.000000  0.939054  0.454261  0.489826
 938.000000  0.938473  0.454106  0.489450
 939.000000  0.939006  0.454004  0.489706
 940.000000  0.938863  0.453780  0.489540
 941.000000  0.938801  0.453582  0.489113
 942.000000  0.938932  0.453592  0.489408
 943.000000  0.938663  0.453680  0.489274
 944.000000  0.939054  0.453715  0.489378
 945.000000  0.938717  0.453857  0.489558
 946.000000  0.939149  0.454037  0.489518
 947.000000  0.938601  0.453964  0.489585
 948.000000  0.939054  0.453922  0.489416
 949.000000  0.938875  0.453696  0.489360
 950.000000  0.938820  0.453499  0.489269
 951.000000  0.938936  0.453439  0.489164
 952.000000  0.938717  0.453503  0.489373
 953.000000  0.939197  0.453743  0.489285
 954.000000  0.938605  0.453975  0.489665
 955.000000  0.939048  0.453940  0.489633
 956.000000  0.938692  0.453762  0.489353
 957.000000  0.939119  0.453574  0.489418
 958.000000  0.939049  0.453446  0.489215
 959.000000  0.938896  0.453463  0.489103
 960.000000  0.939027  0.453424  0.489325
 961.000000  0.938854  0.453352  0.489106
 962.000000  0.939018  0.453340  0.489216
 963.000000  0.938737  0.453429  0.489264
 964.000000  0.939217  0.453664  0.489558
 965.000000  0.938734  0.453747  0.489278
 966.000000  0.939188  0.453709  0.489579
 967.000000  0.938904  0.453509  0.489173
 968.000000  0.939042  0.453354  0.489048
 969.000000  0.938822  0.453314  0.489341
 970.000000  0.939126  0.453388  0.488979
 971.000000  0.938956  0.453354  0.489308
 972.000000  0.939185  0.453443  0.489213
 973.000000  0.938710  0.453550  0.489190
 974.000000  0.939259  0.453624  0.489382
 975.000000  0.938887  0.453638  0.489238
 976.000000  0.939223  0.453661  0.489671
 977.000000  0.938937  0.453527  0.489175
 978.000000  0.939149  0.453342  0.489399
 979.000000  0.939055  0.453228  0.489074
 980.000000  0.938912  0.453160  0.488920
 981.000000  0.939239  0.453164  0.489244
 982.000000  0.938826  0.453277  0.489059
 983.000000  0.939164  0.453379  0.489239
 984.000000  0.938805  0.453535  0.489281
 985.000000  0.939330  0.453585  0.489464
 986.000000  0.938906  0.453461  0.489207
 987.000000  0.939249  0.453368  0.489274
 988.000000  0.939033  0.453312  0.489158
 989.000000  0.939162  0.453230  0.488988
 990.000000  0.939092  0.453172  0.489130
 991.000000  0.938970  0.453124  0.488850
 992.000000  0.939204  0.453066  0.489113
 993.000000  0.938932  0.453134  0.489101
 994.000000  0.939331  0.453293  0.489122
 995.000000  0.938861  0.453510  0.489622
 996.000000  0.939382  0.453609  0.489424
 997.000000  0.938877  0.453482  0.489214
 998.000000  0.939199  0.453302  0.489203
 999.000000  0.939061  0.453081  0.488997
 1000.000000  0.939166  0.452962  0.488934
 1001.000000  0.939225  0.452966  0.488974
 1002.000000  0.939018  0.452993  0.489343
 1003.000000  0.939186  0.452999  0.488912
 1004.000000  0.938930  0.453118  0.489223
 1005.000000  0.939424  0.453301  0.489091
 1006.000000  0.938853  0.453375  0.489371
 1007.000000  0.939322  0.453409  0.489197
 1008.000000  0.939090  0.453201  0.488984
 1009.000000  0.939295  0.453085  0.489390
 1010.000000  0.938969  0.453001  0.489033
 1011.000000  0.939141  0.453028  0.488910
 1012.000000  0.939284  0.452982  0.489058
 1013.000000  0.939178  0.453016  0.489312
 1014.000000  0.939043  0.452986  0.489077
 1015.000000  0.939313  0.452879  0.489008
 1016.000000  0.939147  0.452900  0.489226
 1017.000000  0.939309  0.452908  0.488914
 1018.000000  0.939022  0.452956  0.489046
 1019.000000  0.939452  0.453124  0.489160
 1020.000000  0.938886  0.453282  0.489125
 1021.000000  0.939418  0.453334  0.489316
 1022.000000  0.939007  0.453101  0.489036
 1023.000000  0.939297  0.452954  0.489269
 1024.000000  0.939188  0.452814  0.488881
 1025.000000  0.939155  0.452794  0.488880
 1026.000000  0.939392  0.452818  0.488868
 1027.000000  0.938923  0.452992  0.489052
 1028.000000  0.939428  0.453201  0.489191
 1029.000000  0.939032  0.453347  0.489188
 1030.000000  0.939444  0.453197  0.489133
 1031.000000  0.939214  0.452955  0.488938
 1032.000000  0.939259  0.452801  0.489134
 1033.000000  0.939368  0.452841  0.488748
 1034.000000  0.938951  0.452827  0.489159
 1035.000000  0.939367  0.453055  0.489138
 1036.000000  0.938991  0.453210  0.489123
 1037.000000  0.939434  0.453176  0.489287
 1038.000000  0.939150  0.452943  0.489041
 1039.000000  0.939403  0.452850  0.489128
 1040.000000  0.939290  0.452772  0.489290
 1041.000000  0.939105  0.452623  0.488954
 1042.000000  0.939543  0.452780  0.488988
 1043.000000  0.939073  0.452894  0.489021
 1044.000000  0.939359  0.453113  0.489515
 1045.000000  0.939059  0.453097  0.489179
 1046.000000  0.939389  0.452960  0.489111
 1047.000000  0.939264  0.452703  0.488844
 1048.000000  0.939349  0.452704  0.489027
 1049.000000  0.939319  0.452550  0.489062
 1050.000000  0.939207  0.452691  0.488614
 1051.000000  0.939380  0.452584  0.488722
 1052.000000  0.939284  0.452834  0.489226
 1053.000000  0.939515  0.452782  0.489345
 1054.000000  0.938963  0.452993  0.489144
 1055.000000  0.939446  0.452985  0.489021
 1056.000000  0.939229  0.453029  0.489274
 1057.000000  0.939455  0.452957  0.489140
 1058.000000  0.939186  0.452884  0.489102
 1059.000000  0.939398  0.452704  0.488698
 1060.000000  0.939290  0.452688  0.488815
 1061.000000  0.939335  0.452501  0.489018
 1062.000000  0.939309  0.452610  0.488733
 1063.000000  0.939308  0.452548  0.488683
 1064.000000  0.939334  0.452650  0.489103
 1065.000000  0.939342  0.452715  0.489360
 1066.000000  0.939077  0.452771  0.488915
 1067.000000  0.939569  0.452731  0.488726
 1068.000000  0.939264  0.452679  0.489229
 1069.000000  0.939422  0.452721  0.489136
 1070.000000  0.939216  0.452680  0.488950
 1071.000000  0.939581  0.452851  0.488977
 1072.000000  0.939066  0.452906  0.489311
 1073.000000  0.939396  0.452812  0.489214
 1074.000000  0.939179  0.452609  0.488904
 1075.000000  0.939543  0.452480  0.488750
 1076.000000  0.939400  0.452602  0.489325
 1077.000000  0.939268  0.452591  0.488985
 1078.000000  0.939258  0.452585  0.488933
 1079.000000  0.939568  0.452492  0.488661
 1080.000000  0.939343  0.452354  0.488881
 1081.000000  0.939254  0.452326  0.488818
 1082.000000  0.939406  0.452348  0.488721
 1083.000000  0.939466  0.452319  0.488639
 1084.000000  0.939365  0.452450  0.489225
 1085.000000  0.939282  0.452400  0.488825
 1086.000000  0.939331  0.452450  0.488829
 1087.000000  0.939358  0.452296  0.488626
 1088.000000  0.939705  0.452378  0.488940
 1089.000000  0.939140  0.452438  0.489082
 1090.000000  0.939470  0.452703  0.488954
 1091.000000  0.939146  0.453038  0.489302
 1092.000000  0.939699  0.452853  0.489356
 1093.000000  0.939242  0.452611  0.489193
 1094.000000  0.939298  0.452313  0.488783
 1095.000000  0.939491  0.452243  0.488539
 1096.000000  0.939526  0.452233  0.489033
 1097.000000  0.939472  0.452263  0.488589
 1098.000000  0.939065  0.452308  0.488634
 1099.000000  0.939650  0.452331  0.488732
 1100.000000  0.939350  0.452512  0.488884
 1101.000000  0.939727  0.452743  0.489299
 1102.000000  0.939074  0.452831  0.489069
 1103.000000  0.939624  0.452637  0.488899
 1104.000000  0.939505  0.452307  0.488942
 1105.000000  0.939342  0.452125  0.488860
 1106.000000  0.939320  0.452088  0.488613
 1107.000000  0.939487  0.452113  0.488622
 1108.000000  0.939611  0.452156  0.488690
 1109.000000  0.939098  0.452240  0.488791
 1110.000000  0.939682  0.452425  0.488817
 1111.000000  0.939187  0.452558  0.488921
 1112.000000  0.939630  0.452582  0.489226
 1113.000000  0.939252  0.452422  0.489062
 1114.000000  0.939579  0.452344  0.488825
 1115.000000  0.939382  0.452266  0.488893
 1116.000000  0.939484  0.452280  0.488852
 1117.000000  0.939356  0.452257  0.488955
 1118.000000  0.939347  0.452282  0.488657
 1119.000000  0.939507  0.452178  0.488616
 1120.000000  0.939443  0.452107  0.488952
 1121.000000  0.939664  0.452096  0.488863
 1122.000000  0.939071  0.452339  0.488977
 1123.000000  0.939768  0.452543  0.488927
 1124.000000  0.939371  0.452606  0.489312
 1125.000000  0.939444  0.452337  0.489004
 1126.000000  0.939211  0.452202  0.488830
 1127.000000  0.939693  0.452044  0.488531
 1128.000000  0.939580  0.451953  0.488696
 1129.000000  0.939414  0.452009  0.488982
 1130.000000  0.939558  0.452094  0.488666
 1131.000000  0.939391  0.452147  0.488608
 1132.000000  0.939704  0.452100  0.488884
 1133.000000  0.939316  0.452124  0.488897
 1134.000000  0.939669  0.452251  0.488690
 1135.000000  0.939316  0.452354  0.488838
 1136.000000  0.939741  0.452413  0.489061
 1137.000000  0.939368  0.452218  0.488856
 1138.000000  0.939456  0.451993  0.488461
 1139.000000  0.939669  0.451869  0.488491
 1140.000000  0.939575  0.451808  0.488779
 1141.000000  0.939478  0.451855  0.488634
 1142.000000  0.939239  0.451931  0.488771
 1143.000000  0.939865  0.452060  0.488762
 1144.000000  0.939307  0.452242  0.488885
 1145.000000  0.939546  0.452114  0.488914
 1146.000000  0.939497  0.451939  0.488527
 1147.000000  0.939755  0.451876  0.488634
 1148.000000  0.939425  0.451853  0.488704
 1149.000000  0.939587  0.451812  0.488594
 1150.000000  0.939382  0.451877  0.488814
 1151.000000  0.939733  0.451966  0.488754
 1152.000000  0.939332  0.452052  0.488808
 1153.000000  0.939931  0.452300  0.489020
 1154.000000  0.939353  0.452331  0.488907
 1155.000000  0.939725  0.452188  0.488866
 1156.000000  0.939460  0.451918  0.488798
 1157.000000  0.939429  0.451764  0.488472
 1158.000000  0.939580  0.451817  0.488761
 1159.000000  0.939477  0.451718  0.488751
 1160.000000  0.939799  0.451672  0.488487
 1161.000000  0.939443  0.451894  0.488770
 1162.000000  0.939732  0.452130  0.488811
 1163.000000  0.939291  0.452074  0.488744
 1164.000000  0.939916  0.452256  0.488899
 1165.000000  0.939334  0.452145  0.488852
 1166.000000  0.939628  0.451918  0.488735
 1167.000000  0.939647  0.451762  0.488541
 1168.000000  0.939666  0.451618  0.488433
 1169.000000  0.939591  0.451697  0.488840
 1170.000000  0.939505  0.451651  0.488476
 1171.000000  0.939766  0.451715  0.488538
 1172.000000  0.939291  0.451777  0.488602
 1173.000000  0.939904  0.451996  0.488826
 1174.000000  0.939320  0.452037  0.488854
 1175.000000  0.939713  0.452034  0.488663
 1176.000000  0.939707  0.451818  0.488740
 1177.000000  0.939680  0.451718  0.488590
 1178.000000  0.939453  0.451576  0.488638
 1179.000000  0.939660  0.451527  0.488397
 1180.000000  0.939625  0.451543  0.488503
 1181.000000  0.939643  0.451579  0.488764
 1182.000000  0.939628  0.451598  0.488440
 1183.000000  0.939630  0.451758  0.488888
 1184.000000  0.939599  0.451838  0.488615
 1185.000000  0.939704  0.451811  0.488730
 1186.000000  0.939559  0.451698  0.488509
 1187.000000  0.939802  0.451559  0.488638
 1188.000000  0.939467  0.451564  0.488528
 1189.000000  0.939882  0.451726  0.488690
 1190.000000  0.939242  0.451984  0.488812
 1191.000000  0.939773  0.452149  0.488914
 1192.000000  0.939524  0.451786  0.488793
 1193.000000  0.939685  0.451647  0.488627
 1194.000000  0.939631  0.451507  0.488562
 1195.000000  0.939779  0.451426  0.488374
 1196.000000  0.939567  0.451403  0.488441
 1197.000000  0.939549  0.451380  0.488357
 1198.000000  0.939854  0.451372  0.488520
 1199.000000  0.939509  0.451424  0.488443
 1200.000000  0.939874  0.451526  0.488384
 1201.000000  0.939424  0.451621  0.488656
 1202.000000  0.939811  0.451789  0.488818
 1203.000000  0.939465  0.451771  0.488605
 1204.000000  0.939831  0.451720  0.488607
 1205.000000  0.939529  0.451641  0.488771
 1206.000000  0.939802  0.451558  0.488471
 1207.000000  0.939701  0.451517  0.488574
 1208.000000  0.939704  0.451654  0.488987
 1209.000000  0.939512  0.451568  0.488423
 1210.000000  0.939665  0.451568  0.488600
 1211.000000  0.939931  0.451492  0.488520
 1212.000000  0.939424  0.451400  0.488457
 1213.000000  0.939929  0.451355  0.488424
 1214.000000  0.939653  0.451596  0.488668
 1215.000000  0.939790  0.451691  0.488938
 1216.000000  0.939446  0.451621  0.488586
 1217.000000  0.939939  0.451516  0.488551
 1218.000000  0.939538  0.451385  0.488565
 1219.000000  0.939818  0.451478  0.488529
 1220.000000  0.939768  0.451466  0.488641
 1221.000000  0.939919  0.451665  0.488698
 1222.000000  0.939472  0.451604  0.489011
 1223.000000  0.939881  0.451557  0.488668
 1224.000000  0.939504  0.451514  0.488775
 1225.000000  0.939865  0.451275  0.488438
 1226.000000  0.939751  0.451524  0.489204
 1227.000000  0.939809  0.451554  0.488927
 1228.000000  0.939488  0.451589  0.488832
 1229.000000  0.939969  0.451434  0.488748
 1230.000000  0.939663  0.451385  0.488892
 1231.000000  0.939756  0.451348  0.488697
 1232.000000  0.939757  0.451361  0.488568
 1233.000000  0.939842  0.451347  0.488401
 1234.000000  0.939635  0.451378  0.488972
 1235.000000  0.939712  0.451256  0.488650
 1236.000000  0.939866  0.451270  0.488443
 1237.000000  0.939719  0.451195  0.488313
 1238.000000  0.939878  0.451345  0.488744
 1239.000000  0.939501  0.451374  0.488747
 1240.000000  0.939970  0.451557  0.488611
 1241.000000  0.939762  0.451633  0.488876
 1242.000000  0.940010  0.451790  0.488915
 1243.000000  0.939378  0.451610  0.489007
 1244.000000  0.939958  0.451619  0.488522
 1245.000000  0.939840  0.451410  0.488607
 1246.000000  0.939746  0.451331  0.488258
 1247.000000  0.939895  0.451192  0.488753
 1248.000000  0.939569  0.451348  0.488490
 1249.000000  0.939990  0.451404  0.488805
 1250.000000  0.939697  0.451626  0.488521
 1251.000000  0.939997  0.451572  0.488944
 1252.000000  0.939578  0.451544  0.488735
 1253.000000  0.939853  0.451310  0.488440
 1254.000000  0.939842  0.451253  0.488246
 1255.000000  0.939816  0.451176  0.488372
 1256.000000  0.939946  0.451260  0.488612
 1257.000000  0.939742  0.451249  0.488301
 1258.000000  0.939966  0.451285  0.488416
 1259.000000  0.939523  0.451341  0.488515
 1260.000000  0.940037  0.451483  0.488582
 1261.000000  0.939631  0.451466  0.488527
 1262.000000  0.939896  0.451364  0.488249
 1263.000000  0.939780  0.451223  0.488483
 1264.000000  0.939998  0.451195  0.488370
 1265.000000  0.939634  0.451143  0.488568
 1266.000000  0.939942  0.451149  0.488370
 1267.000000  0.939845  0.451016  0.488331
 1268.000000  0.939868  0.451074  0.488279
 1269.000000  0.939671  0.451104  0.488344
 1270.000000  0.940131  0.451162  0.488580
 1271.000000  0.939537  0.451216  0.488677
 1272.000000  0.939958  0.451305  0.488512
 1273.000000  0.939760  0.451344  0.488526
 1274.000000  0.940100  0.451318  0.488777
 1275.000000  0.939706  0.451250  0.488678
 1276.000000  0.939868  0.451216  0.488370
 1277.000000  0.939732  0.451102  0.488371
 1278.000000  0.939910  0.451069  0.488762
 1279.000000  0.940050  0.450959  0.488688
 1280.000000  0.939576  0.450980  0.488594
 1281.000000  0.940051  0.451091  0.488583
 1282.000000  0.939647  0.451351  0.489012
 1283.000000  0.940034  0.451614  0.489102
 1284.000000  0.939523  0.451443  0.488921
 1285.000000  0.939975  0.451063  0.488172
 1286.000000  0.940051  0.450882  0.488698
 1287.000000  0.939605  0.450918  0.488633
 1288.000000  0.940079  0.451206  0.488469
 1289.000000  0.939735  0.451368  0.488673
 1290.000000  0.939908  0.451346  0.488852
 1291.000000  0.939792  0.451072  0.488544
 1292.000000  0.940135  0.450983  0.488413
 1293.000000  0.939812  0.450953  0.488286
 1294.000000  0.939914  0.450874  0.488417
 1295.000000  0.939789  0.450868  0.488450
 1296.000000  0.939865  0.450749  0.488125
 1297.000000  0.939904  0.450781  0.488223
 1298.000000  0.939895  0.450751  0.488236
 1299.000000  0.939742  0.450706  0.488224
 1300.000000  0.940122  0.450750  0.488285
 1301.000000  0.939746  0.450721  0.488254
 1302.000000  0.940047  0.450859  0.488255
 1303.000000  0.939763  0.450993  0.488410
 1304.000000  0.940109  0.451269  0.488776
 1305.000000  0.939578  0.451091  0.488389
 1306.000000  0.940235  0.451078  0.488458
 1307.000000  0.939876  0.450780  0.488440
 1308.000000  0.939741  0.450632  0.488147
 1309.000000  0.940173  0.450680  0.488262
 1310.000000  0.939766  0.450798  0.488493
 1311.000000  0.940135  0.451260  0.488857
 1312.000000  0.939512  0.451438  0.488761
 1313.000000  0.940129  0.451041  0.488352
 1314.000000  0.940092  0.450717  0.488596
 1315.000000  0.939552  0.450719  0.488181
 1316.000000  0.940321  0.450996  0.488346
 1317.000000  0.939836  0.451245  0.488622
 1318.000000  0.940064  0.451309  0.488694
 1319.000000  0.939772  0.450823  0.488466
 1320.000000  0.939722  0.450571  0.488176
 1321.000000  0.940197  0.450581  0.488250
 1322.000000  0.939868  0.450920  0.488436
 1323.000000  0.940251  0.451061  0.488357
 1324.000000  0.939741  0.450950  0.488396
 1325.000000  0.939970  0.450750  0.488359
 1326.000000  0.939935  0.450597  0.488249
 1327.000000  0.939907  0.450629  0.488259
 1328.000000  0.940204  0.450715  0.488391
 1329.000000  0.939777  0.450741  0.488520
 1330.000000  0.940232  0.450850  0.488594
 1331.000000  0.939729  0.450811  0.488461
 1332.000000  0.940109  0.450590  0.488183
 1333.000000  0.940016  0.450476  0.488245
 1334.000000  0.939826  0.450445  0.488223
 1335.000000  0.940148  0.450509  0.488326
 1336.000000  0.939820  0.450793  0.488321
 1337.000000  0.940114  0.451073  0.489080
 1338.000000  0.939922  0.450884  0.488331
 1339.000000  0.940189  0.450593  0.488242
 1340.000000  0.939945  0.450432  0.488225
 1341.000000  0.939986  0.450439  0.488082
 1342.000000  0.940108  0.450628  0.488604
 1343.000000  0.939769  0.450813  0.488263
 1344.000000  0.940025  0.450839  0.488496
 1345.000000  0.940209  0.450553  0.488193
 1346.000000  0.939999  0.450431  0.488365
 1347.000000  0.939982  0.450310  0.488082
 1348.000000  0.940167  0.450357  0.488370
 1349.000000  0.939831  0.450420  0.488304
 1350.000000  0.940115  0.450485  0.488181
 1351.000000  0.939925  0.450635  0.488395
 1352.000000  0.939974  0.450815  0.488519
 1353.000000  0.940015  0.450708  0.488604
 1354.000000  0.940194  0.450447  0.488139
 1355.000000  0.939815  0.450378  0.488266
 1356.000000  0.940352  0.450499  0.488409
 1357.000000  0.939787  0.450776  0.488436
 1358.000000  0.940111  0.450797  0.488577
 1359.000000  0.939995  0.450472  0.488211
 1360.000000  0.940025  0.450267  0.488300
 1361.000000  0.940144  0.450205  0.487952
 1362.000000  0.939880  0.450239  0.488244
 1363.000000  0.940229  0.450330  0.488156
 1364.000000  0.939822  0.450510  0.488416
 1365.000000  0.940247  0.450767  0.488453
 1366.000000  0.939852  0.450757  0.488463
 1367.000000  0.940239  0.450558  0.488338
 1368.000000  0.939913  0.450457  0.488420
 1369.000000  0.940079  0.450321  0.488099
 1370.000000  0.940036  0.450246  0.488177
 1371.000000  0.940102  0.450175  0.488320
 1372.000000  0.939974  0.450224  0.488216
 1373.000000  0.940027  0.450342  0.488225
 1374.000000  0.940324  0.450323  0.488171
 1375.000000  0.940028  0.450343  0.488429
 1376.000000  0.939908  0.450215  0.488220
 1377.000000  0.940232  0.450241  0.488417
 1378.000000  0.939955  0.450290  0.488236
 1379.000000  0.940073  0.450249  0.488162
 1380.000000  0.940237  0.450208  0.488193
 1381.000000  0.940042  0.450288  0.488506
 1382.000000  0.940008  0.450212  0.488427
 1383.000000  0.940450  0.450256  0.488199
 1384.000000  0.939552  0.450601  0.488485
 1385.000000  0.940265  0.450710  0.488623
 1386.000000  0.939969  0.450401  0.488308
 1387.000000  0.940138  0.450363  0.488445
 1388.000000  0.939894  0.450418  0.488561
 1389.000000  0.940278  0.450442  0.488308
 1390.000000  0.940082  0.450486  0.488615
 1391.000000  0.940038  0.450321  0.488279
 1392.000000  0.940094  0.450287  0.488384
 1393.000000  0.940115  0.450157  0.488030
 1394.000000  0.940160  0.450146  0.488156
 1395.000000  0.939842  0.450208  0.488252
 1396.000000  0.940490  0.450406  0.488633
 1397.000000  0.939695  0.450521  0.488407
 1398.000000  0.940351  0.450524  0.488379
 1399.000000  0.939952  0.450314  0.488373
 1400.000000  0.940110  0.450228  0.488281
 1401.000000  0.940112  0.450184  0.488327
 1402.000000  0.940207  0.450081  0.488238
 1403.000000  0.939993  0.449992  0.488208
 1404.000000  0.940347  0.450098  0.488175
 1405.000000  0.939840  0.450148  0.488339
 1406.000000  0.940213  0.450185  0.488163
 1407.000000  0.940007  0.450284  0.488332
 1408.000000  0.940242  0.450242  0.488465
 1409.000000  0.939939  0.450143  0.488264
 1410.000000  0.940148  0.450153  0.488354
 1411.000000  0.940094  0.450044  0.488171
 1412.000000  0.940223  0.450023  0.488297
 1413.000000  0.940130  0.449935  0.488218
 1414.000000  0.940244  0.449901  0.488250
 1415.000000  0.939881  0.449988  0.488129
 1416.000000  0.940151  0.449979  0.488282
 1417.000000  0.940184  0.449951  0.488154
 1418.000000  0.940008  0.449974  0.488293
 1419.000000  0.940226  0.450050  0.488138
 1420.000000  0.939964  0.450214  0.488430
 1421.000000  0.940210  0.450137  0.488094
 1422.000000  0.939914  0.450099  0.488323
 1423.000000  0.940374  0.450173  0.488299
 1424.000000  0.939867  0.450294  0.488447
 1425.000000  0.940336  0.450468  0.488562
 1426.000000  0.940078  0.450333  0.488409
 1427.000000  0.940356  0.450212  0.488665
 1428.000000  0.940093  0.449986  0.488211
 1429.000000  0.940106  0.449837  0.488239
 1430.000000  0.940403  0.449862  0.488086
 1431.000000  0.939815  0.450034  0.488253
 1432.000000  0.940472  0.450281  0.488578
 1433.000000  0.939844  0.450397  0.488593
 1434.000000  0.940247  0.450200  0.488391
 1435.000000  0.940195  0.449899  0.488261
 1436.000000  0.939925  0.449824  0.488116
 1437.000000  0.940387  0.449800  0.488268
 1438.000000  0.940004  0.449775  0.488205
 1439.000000  0.940311  0.449879  0.488221
 1440.000000  0.939958  0.449979  0.488361
 1441.000000  0.940344  0.450057  0.488509
 1442.000000  0.939955  0.450030  0.488334
 1443.000000  0.940397  0.449990  0.488367
 1444.000000  0.940019  0.449866  0.488159
 1445.000000  0.940215  0.449817  0.488327
 1446.000000  0.940206  0.449761  0.488147
 1447.000000  0.940077  0.449702  0.488295
 1448.000000  0.940226  0.449722  0.488104
 1449.000000  0.940039  0.449686  0.488259
 1450.000000  0.940506  0.449789  0.488356
 1451.000000  0.939900  0.450120  0.488520
 1452.000000  0.940320  0.450401  0.488769
 1453.000000  0.939972  0.450265  0.488493
 1454.000000  0.940304  0.449942  0.488440
 1455.000000  0.939937  0.449718  0.488171
 1456.000000  0.940307  0.449774  0.488209
 1457.000000  0.940227  0.449883  0.488262
 1458.000000  0.940098  0.449890  0.488444
 1459.000000  0.940245  0.449813  0.488186
 1460.000000  0.940229  0.449729  0.488314
 1461.000000  0.940117  0.449656  0.488126
 1462.000000  0.940409  0.449622  0.488394
 1463.000000  0.940097  0.449582  0.488105
 1464.000000  0.940318  0.449671  0.488229
 1465.000000  0.940042  0.449769  0.488376
 1466.000000  0.940433  0.449980  0.488517
 1467.000000  0.939886  0.449909  0.488481
 1468.000000  0.940483  0.449897  0.488337
 1469.000000  0.940099  0.449860  0.488322
 1470.000000  0.940162  0.449805  0.488437
 1471.000000  0.940339  0.449718  0.488176
 1472.000000  0.940154  0.449679  0.488190
 1473.000000  0.940042  0.449725  0.488280
 1474.000000  0.940254  0.449776  0.488199
 1475.000000  0.940255  0.449705  0.488490
 1476.000000  0.940068  0.449637  0.488125
 1477.000000  0.940375  0.449557  0.488166
 1478.000000  0.940042  0.449626  0.488454
 1479.000000  0.940413  0.449742  0.488333
 1480.000000  0.939997  0.449861  0.488388
 1481.000000  0.940428  0.449959  0.488542
 1482.000000  0.940117  0.449933  0.488507
 1483.000000  0.940393  0.449832  0.488621
 1484.000000  0.940113  0.449525  0.488187
 1485.000000  0.940263  0.449483  0.488095
 1486.000000  0.940260  0.449443  0.488199
 1487.000000  0.940052  0.449466  0.488446
 1488.000000  0.940361  0.449652  0.488260
 1489.000000  0.940033  0.449758  0.488299
 1490.000000  0.940546  0.449901  0.488546
 1491.000000  0.939934  0.449986  0.488541
 1492.000000  0.940452  0.449810  0.488538
 1493.000000  0.940137  0.449716  0.488368
 1494.000000  0.940379  0.449749  0.488568
 1495.000000  0.940127  0.449651  0.488161
 1496.000000  0.940299  0.449539  0.488209
 1497.000000  0.940458  0.449485  0.488100
 1498.000000  0.939914  0.449547  0.488537
 1499.000000  0.940502  0.449673  0.488232
 1500.000000  0.940142  0.449726  0.488400
 1501.000000  0.940447  0.449771  0.488581
 1502.000000  0.939972  0.449736  0.488439
 1503.000000  0.940502  0.449561  0.488272
 1504.000000  0.940228  0.449524  0.488356
 1505.000000  0.940026  0.449493  0.488326
 1506.000000  0.940628  0.449442  0.488156
 1507.000000  0.939914  0.449456  0.488329
 1508.000000  0.940478  0.449577  0.488153
 1509.000000  0.940147  0.449848  0.488492
 1510.000000  0.940309  0.449911  0.488652
 1511.000000  0.940182  0.449692  0.488316
 1512.000000  0.940393  0.449458  0.488145
 1513.000000  0.940314  0.449293  0.488212
 1514.000000  0.940266  0.449242  0.488091
 1515.000000  0.940541  0.449266  0.488304
 1516.000000  0.940112  0.449403  0.488134
 1517.000000  0.940505  0.449709  0.488454


==> files/ttt_on_priors/sup.txt <==
 x score err verr
 0.000000  0.864305  1.134328  1.159001
 1.000000  0.863546  1.109060  1.133244
 2.000000  0.860538  1.089989  1.113716
 3.000000  0.856717  1.074463  1.097247
 4.000000  0.852439  1.061792  1.083167
 5.000000  0.847687  1.050896  1.071013
 6.000000  0.842484  1.041213  1.060189
 7.000000  0.836892  1.032400  1.050289
 8.000000  0.831039  1.024282  1.041342
 9.000000  0.825065  1.016715  1.033296
 10.000000  0.819030  1.009615  1.025879
 11.000000  0.813007  1.002895  1.018960
 12.000000  0.807063  0.996465  1.012403
 13.000000  0.801158  0.990263  1.006194
 14.000000  0.795276  0.984213  1.000261
 15.000000  0.789393  0.978291  0.994605
 16.000000  0.783542  0.972492  0.989190
 17.000000  0.777772  0.966772  0.983870
 18.000000  0.772098  0.961122  0.978693
 19.000000  0.766510  0.955534  0.973620
 20.000000  0.761000  0.949993  0.968634
 21.000000  0.755518  0.944471  0.963724
 22.000000  0.750013  0.938953  0.958866
 23.000000  0.744406  0.933432  0.954046
 24.000000  0.738691  0.927911  0.949259
 25.000000  0.732894  0.922396  0.944551
 26.000000  0.726985  0.916885  0.939920
 27.000000  0.721011  0.911391  0.935300
 28.000000  0.715004  0.905918  0.930673
 29.000000  0.708988  0.900441  0.926008
 30.000000  0.703021  0.894960  0.921328
 31.000000  0.697067  0.889476  0.916592
 32.000000  0.691133  0.883942  0.911748
 33.000000  0.685231  0.878381  0.906830
 34.000000  0.679373  0.872789  0.901886
 35.000000  0.673520  0.867168  0.896966
 36.000000  0.667674  0.861497  0.892007
 37.000000  0.661827  0.855745  0.887011
 38.000000  0.655932  0.849910  0.881983
 39.000000  0.650081  0.844005  0.876899
 40.000000  0.644234  0.838031  0.871672
 41.000000  0.638579  0.832018  0.866373
 42.000000  0.633156  0.825978  0.861011
 43.000000  0.628020  0.819871  0.855578
 44.000000  0.623204  0.813719  0.850114
 45.000000  0.618819  0.807541  0.844637
 46.000000  0.614837  0.801341  0.839185
 47.000000  0.611036  0.795131  0.833861
 48.000000  0.607386  0.788881  0.828469
 49.000000  0.603864  0.782585  0.822884
 50.000000  0.600502  0.776234  0.817194
 51.000000  0.597212  0.769828  0.811554
 52.000000  0.593956  0.763408  0.806016
 53.000000  0.590835  0.756909  0.800202
 54.000000  0.587835  0.750394  0.794601
 55.000000  0.584799  0.743976  0.788931
 56.000000  0.582278  0.737641  0.783297
 57.000000  0.579666  0.731320  0.777200
 58.000000  0.577401  0.724992  0.771523
 59.000000  0.576822  0.718372  0.764746
 60.000000  0.576214  0.712158  0.758649
 61.000000  0.574098  0.706275  0.753246
 62.000000  0.573081  0.699867  0.746155
 63.000000  0.573706  0.694086  0.739683
 64.000000  0.574782  0.687782  0.733496
 65.000000  0.573865  0.682270  0.727632
 66.000000  0.573852  0.676298  0.721336
 67.000000  0.575284  0.671011  0.715297
 68.000000  0.576665  0.665491  0.709565
 69.000000  0.576202  0.660475  0.704167
 70.000000  0.577183  0.655423  0.698695
 71.000000  0.580255  0.650734  0.693263
 72.000000  0.582774  0.646065  0.688124
 73.000000  0.583116  0.641773  0.683310
 74.000000  0.584781  0.637547  0.678620
 75.000000  0.587769  0.633587  0.673910
 76.000000  0.589633  0.629771  0.669593
 77.000000  0.590257  0.626181  0.665839
 78.000000  0.592806  0.622712  0.661774
 79.000000  0.596356  0.619421  0.657774
 80.000000  0.598204  0.616282  0.654253
 81.000000  0.599552  0.613247  0.650840
 82.000000  0.601089  0.610371  0.647226
 83.000000  0.603332  0.607547  0.643866
 84.000000  0.605693  0.604895  0.641004
 85.000000  0.607371  0.602282  0.638190
 86.000000  0.609142  0.599833  0.635391
 87.000000  0.611074  0.597431  0.632596
 88.000000  0.613269  0.595088  0.630058
 89.000000  0.615009  0.592886  0.627581
 90.000000  0.616829  0.590687  0.624897
 91.000000  0.619373  0.588584  0.622588
 92.000000  0.620454  0.586555  0.620408
 93.000000  0.622685  0.584572  0.618391
 94.000000  0.623677  0.582677  0.616258
 95.000000  0.627143  0.580871  0.614463
 96.000000  0.627470  0.579132  0.612553
 97.000000  0.630769  0.577488  0.610756
 98.000000  0.631765  0.575824  0.608930
 99.000000  0.634915  0.574167  0.607105
 100.000000  0.637388  0.572533  0.605088
 101.000000  0.638244  0.571017  0.603494
 102.000000  0.641805  0.569674  0.602163
 103.000000  0.642794  0.568388  0.600593
 104.000000  0.645718  0.566949  0.599239
 105.000000  0.647686  0.565447  0.597640
 106.000000  0.649323  0.564192  0.596063
 107.000000  0.652205  0.563176  0.595039
 108.000000  0.653278  0.562028  0.593515
 109.000000  0.655298  0.560764  0.592171
 110.000000  0.657723  0.559675  0.590906
 111.000000  0.659103  0.558737  0.590049
 112.000000  0.661190  0.557682  0.588694
 113.000000  0.663550  0.556401  0.587219
 114.000000  0.664943  0.555450  0.585961
 115.000000  0.667259  0.554680  0.585217
 116.000000  0.667931  0.553496  0.584055
 117.000000  0.669716  0.552366  0.582865
 118.000000  0.673830  0.551591  0.582109
 119.000000  0.674434  0.550732  0.580788
 120.000000  0.675093  0.549693  0.579815
 121.000000  0.677757  0.548957  0.578945
 122.000000  0.679479  0.548115  0.578093
 123.000000  0.681339  0.547186  0.577142
 124.000000  0.682101  0.546320  0.576190
 125.000000  0.684064  0.545578  0.575221
 126.000000  0.686564  0.544914  0.574572
 127.000000  0.687481  0.544085  0.573313
 128.000000  0.688212  0.543268  0.572847
 129.000000  0.691188  0.542599  0.571753
 130.000000  0.691446  0.541771  0.571198
 131.000000  0.693692  0.540918  0.570231
 132.000000  0.695041  0.540254  0.569488
 133.000000  0.695661  0.539647  0.568639
 134.000000  0.697882  0.538967  0.568190
 135.000000  0.699745  0.538315  0.567181
 136.000000  0.699863  0.537580  0.566578
 137.000000  0.702387  0.536974  0.565812
 138.000000  0.703187  0.536334  0.565069
 139.000000  0.704351  0.535568  0.564286
 140.000000  0.706425  0.534997  0.564074
 141.000000  0.707218  0.534433  0.562778
 142.000000  0.708666  0.533955  0.562559
 143.000000  0.710610  0.533442  0.561813
 144.000000  0.710918  0.533271  0.561765
 145.000000  0.713025  0.532498  0.560818
 146.000000  0.714486  0.531737  0.559911
 147.000000  0.715311  0.531020  0.559426
 148.000000  0.718006  0.530532  0.558534
 149.000000  0.718318  0.529866  0.557835
 150.000000  0.719283  0.529248  0.557052
 151.000000  0.721762  0.528738  0.556620
 152.000000  0.722291  0.528101  0.556116
 153.000000  0.723255  0.527580  0.554948
 154.000000  0.726132  0.527019  0.554850
 155.000000  0.726682  0.526460  0.554060
 156.000000  0.727520  0.525968  0.553486
 157.000000  0.729824  0.525484  0.552671
 158.000000  0.729789  0.525039  0.552530
 159.000000  0.732310  0.524541  0.551651
 160.000000  0.732716  0.523993  0.551768
 161.000000  0.734445  0.523593  0.550645
 162.000000  0.736569  0.523006  0.550072
 163.000000  0.736214  0.522465  0.549120
 164.000000  0.739439  0.522169  0.549206
 165.000000  0.739762  0.521709  0.548193
 166.000000  0.740926  0.521263  0.547229
 167.000000  0.742667  0.520633  0.546862
 168.000000  0.743036  0.520226  0.546619
 169.000000  0.743940  0.519652  0.546047
 170.000000  0.745316  0.519383  0.545679
 171.000000  0.746699  0.518866  0.544646
 172.000000  0.747256  0.518235  0.544072
 173.000000  0.748753  0.517823  0.544092
 174.000000  0.750429  0.517385  0.543576
 175.000000  0.750920  0.516961  0.542888
 176.000000  0.752167  0.516551  0.542182
 177.000000  0.753343  0.516239  0.542348
 178.000000  0.754701  0.515872  0.541923
 179.000000  0.755989  0.515510  0.541455
 180.000000  0.757103  0.515050  0.540854
 181.000000  0.757873  0.514615  0.540349
 182.000000  0.758996  0.514152  0.540142
 183.000000  0.760678  0.513681  0.539605
 184.000000  0.761211  0.513337  0.538954
 185.000000  0.762560  0.512943  0.538790
 186.000000  0.763581  0.512605  0.538361
 187.000000  0.764321  0.512251  0.537543
 188.000000  0.766487  0.512150  0.538050
 189.000000  0.767267  0.512223  0.537133
 190.000000  0.767684  0.511530  0.537319
 191.000000  0.770092  0.510594  0.535658
 192.000000  0.770134  0.510164  0.535295
 193.000000  0.771231  0.510122  0.535823
 194.000000  0.772901  0.509807  0.534452
 195.000000  0.772972  0.509262  0.534132
 196.000000  0.775349  0.508810  0.533611
 197.000000  0.775821  0.508522  0.533256
 198.000000  0.776298  0.507991  0.533309
 199.000000  0.778722  0.507587  0.532462
 200.000000  0.778537  0.507335  0.532118
 201.000000  0.779788  0.506966  0.532138
 202.000000  0.781668  0.506647  0.531472
 203.000000  0.781384  0.506149  0.530903
 204.000000  0.783542  0.505735  0.530779
 205.000000  0.784175  0.505448  0.530356
 206.000000  0.784920  0.504954  0.529799
 207.000000  0.786412  0.504613  0.529543
 208.000000  0.787092  0.504290  0.529450
 209.000000  0.787694  0.503981  0.528810
 210.000000  0.789177  0.503747  0.528505
 211.000000  0.790083  0.503470  0.528130
 212.000000  0.791108  0.503200  0.527951
 213.000000  0.792294  0.502909  0.527200
 214.000000  0.792696  0.502351  0.527085
 215.000000  0.794103  0.501949  0.526693
 216.000000  0.794599  0.501720  0.526227
 217.000000  0.796341  0.501530  0.525909
 218.000000  0.796259  0.501303  0.525648
 219.000000  0.797427  0.501103  0.525443
 220.000000  0.799535  0.500344  0.524837
 221.000000  0.798979  0.500048  0.524348
 222.000000  0.800625  0.499940  0.524243
 223.000000  0.801382  0.499545  0.523718
 224.000000  0.802944  0.499619  0.523885
 225.000000  0.803042  0.499327  0.523114
 226.000000  0.803390  0.499137  0.523246
 227.000000  0.805371  0.498737  0.522920
 228.000000  0.806562  0.498167  0.522325
 229.000000  0.806284  0.497905  0.521692
 230.000000  0.807938  0.497409  0.521666
 231.000000  0.809027  0.497061  0.521141
 232.000000  0.809370  0.496950  0.520666
 233.000000  0.810697  0.496535  0.520587
 234.000000  0.810869  0.496367  0.520245
 235.000000  0.812378  0.495882  0.519835
 236.000000  0.813569  0.495454  0.519101
 237.000000  0.813054  0.495242  0.519399
 238.000000  0.815138  0.494937  0.519319
 239.000000  0.815457  0.494645  0.518504
 240.000000  0.816106  0.494279  0.518442
 241.000000  0.816909  0.494115  0.518303
 242.000000  0.818039  0.493883  0.518162
 243.000000  0.819189  0.493431  0.517380
 244.000000  0.819065  0.493079  0.516945
 245.000000  0.820394  0.492864  0.517177
 246.000000  0.820729  0.492782  0.516596
 247.000000  0.822236  0.492589  0.516747
 248.000000  0.822626  0.492223  0.515894
 249.000000  0.823861  0.491961  0.515801
 250.000000  0.824188  0.491704  0.515543
 251.000000  0.824843  0.491277  0.515247
 252.000000  0.826221  0.491164  0.514935
 253.000000  0.826279  0.490727  0.514639
 254.000000  0.827199  0.490570  0.514645
 255.000000  0.827934  0.490505  0.514130
 256.000000  0.828226  0.490174  0.514173
 257.000000  0.829779  0.489781  0.513652
 258.000000  0.829677  0.489458  0.513490
 259.000000  0.831271  0.489351  0.513340
 260.000000  0.831265  0.488981  0.512628
 261.000000  0.832249  0.488634  0.512365
 262.000000  0.832978  0.488329  0.512036
 263.000000  0.833626  0.488197  0.511959
 264.000000  0.835141  0.488142  0.512053
 265.000000  0.834834  0.487937  0.511244
 266.000000  0.836461  0.487668  0.511491
 267.000000  0.836234  0.487706  0.511115
 268.000000  0.837470  0.487396  0.511257
 269.000000  0.837612  0.486934  0.510216
 270.000000  0.838623  0.486320  0.510012
 271.000000  0.839338  0.486244  0.509743
 272.000000  0.839262  0.486175  0.509421
 273.000000  0.840676  0.485810  0.509321
 274.000000  0.841364  0.485421  0.508503
 275.000000  0.840982  0.485178  0.508594
 276.000000  0.842801  0.485073  0.508791
 277.000000  0.842752  0.484839  0.508005
 278.000000  0.843832  0.484544  0.507867
 279.000000  0.843942  0.484201  0.507637
 280.000000  0.844765  0.484278  0.507276
 281.000000  0.845020  0.484001  0.507187
 282.000000  0.845973  0.483671  0.507039
 283.000000  0.845983  0.483360  0.506128
 284.000000  0.847194  0.483063  0.506190
 285.000000  0.847593  0.482644  0.505828
 286.000000  0.848143  0.482409  0.505428
 287.000000  0.848583  0.482272  0.505103
 288.000000  0.848900  0.482015  0.505035
 289.000000  0.850288  0.481910  0.504985
 290.000000  0.849536  0.481747  0.504473
 291.000000  0.851323  0.481686  0.504708
 292.000000  0.850943  0.481476  0.503835
 293.000000  0.852058  0.480925  0.503750
 294.000000  0.852773  0.480747  0.503492
 295.000000  0.852388  0.480655  0.503074
 296.000000  0.853712  0.480438  0.503245
 297.000000  0.853670  0.480129  0.502635
 298.000000  0.854708  0.479886  0.502479
 299.000000  0.854738  0.479595  0.502362
 300.000000  0.855545  0.479348  0.502104
 301.000000  0.855607  0.478984  0.501393
 302.000000  0.856869  0.478860  0.501479
 303.000000  0.856589  0.478870  0.500978
 304.000000  0.857733  0.478592  0.501293
 305.000000  0.857679  0.478415  0.500710
 306.000000  0.858542  0.478409  0.500666
 307.000000  0.858375  0.478177  0.500307
 308.000000  0.859588  0.477822  0.500522
 309.000000  0.859283  0.477493  0.499418
 310.000000  0.860205  0.477270  0.499694
 311.000000  0.860469  0.477179  0.499349
 312.000000  0.861120  0.477123  0.499227
 313.000000  0.861219  0.476882  0.499174
 314.000000  0.862228  0.476487  0.498715
 315.000000  0.861702  0.476192  0.498278
 316.000000  0.862992  0.475974  0.498344
 317.000000  0.862877  0.475679  0.497800
 318.000000  0.863747  0.475647  0.498219
 319.000000  0.863553  0.475702  0.497761
 320.000000  0.864475  0.475398  0.497584
 321.000000  0.864560  0.475188  0.497259
 322.000000  0.865227  0.475031  0.497162
 323.000000  0.865583  0.474444  0.496529
 324.000000  0.865747  0.474681  0.496569
 325.000000  0.866261  0.474463  0.496642
 326.000000  0.866522  0.474054  0.496187
 327.000000  0.866950  0.474086  0.496172
 328.000000  0.867097  0.473595  0.495497
 329.000000  0.868140  0.473445  0.495711
 330.000000  0.867883  0.473278  0.495075
 331.000000  0.868477  0.473090  0.495158
 332.000000  0.868925  0.473047  0.495142
 333.000000  0.869487  0.472824  0.494565
 334.000000  0.868570  0.472827  0.494527
 335.000000  0.870768  0.472555  0.494867
 336.000000  0.869947  0.472224  0.494035
 337.000000  0.870354  0.471848  0.493696
 338.000000  0.871106  0.471670  0.493911
 339.000000  0.871011  0.471510  0.493443
 340.000000  0.871888  0.471473  0.493529
 341.000000  0.871750  0.471249  0.492950
 342.000000  0.872842  0.471021  0.493223
 343.000000  0.872148  0.470911  0.492758
 344.000000  0.873070  0.470683  0.492635
 345.000000  0.873083  0.470377  0.492533
 346.000000  0.873707  0.470134  0.492317
 347.000000  0.874334  0.470052  0.492149
 348.000000  0.873668  0.470024  0.491821
 349.000000  0.875042  0.469753  0.492328
 350.000000  0.874832  0.469452  0.491320
 351.000000  0.875369  0.469258  0.491639
 352.000000  0.875274  0.469004  0.491290
 353.000000  0.876151  0.468760  0.490790
 354.000000  0.876213  0.468521  0.490785
 355.000000  0.876650  0.468259  0.490700
 356.000000  0.876673  0.468123  0.490274
 357.000000  0.877149  0.468143  0.490512
 358.000000  0.877324  0.468300  0.490166
 359.000000  0.877671  0.468294  0.490657
 360.000000  0.878296  0.467962  0.489829
 361.000000  0.878304  0.467629  0.489950
 362.000000  0.878569  0.467280  0.489709
 363.000000  0.878747  0.467108  0.489254
 364.000000  0.879299  0.467142  0.489348
 365.000000  0.879291  0.467004  0.489182
 366.000000  0.879775  0.466419  0.488978
 367.000000  0.879899  0.466175  0.488441
 368.000000  0.880556  0.466106  0.488525
 369.000000  0.880701  0.466131  0.488535
 370.000000  0.880911  0.465824  0.488247
 371.000000  0.881272  0.465429  0.488104
 372.000000  0.881138  0.465373  0.487720
 373.000000  0.881841  0.465254  0.487828
 374.000000  0.882062  0.465164  0.487656
 375.000000  0.881970  0.465058  0.487372
 376.000000  0.882683  0.464788  0.487534
 377.000000  0.882768  0.464519  0.486930
 378.000000  0.882952  0.464264  0.486927
 379.000000  0.883298  0.464257  0.486850
 380.000000  0.883634  0.464032  0.486397
 381.000000  0.883453  0.463924  0.486770
 382.000000  0.884007  0.463752  0.486460
 383.000000  0.884540  0.463501  0.486119
 384.000000  0.884307  0.463427  0.486151
 385.000000  0.885464  0.463307  0.485880
 386.000000  0.884537  0.463142  0.485358
 387.000000  0.885500  0.463087  0.486150
 388.000000  0.885467  0.462756  0.485476
 389.000000  0.885840  0.462424  0.485057
 390.000000  0.886347  0.462163  0.485115
 391.000000  0.885938  0.462022  0.484803
 392.000000  0.886863  0.461805  0.484936
 393.000000  0.886718  0.461715  0.484451
 394.000000  0.887178  0.461672  0.484454
 395.000000  0.887407  0.461674  0.484758
 396.000000  0.887083  0.461526  0.484355
 397.000000  0.887407  0.461163  0.484139
 398.000000  0.887767  0.460749  0.483893
 399.000000  0.888238  0.460429  0.483594
 400.000000  0.887678  0.460498  0.483854
 401.000000  0.888972  0.460553  0.483777
 402.000000  0.888198  0.460632  0.483335
 403.000000  0.889067  0.460485  0.483938
 404.000000  0.889095  0.460239  0.483352
 405.000000  0.889045  0.460133  0.483285
 406.000000  0.889694  0.459649  0.483011
 407.000000  0.889490  0.459309  0.482572
 408.000000  0.889971  0.459121  0.482299
 409.000000  0.890154  0.459063  0.482269
 410.000000  0.890153  0.458969  0.482462
 411.000000  0.890389  0.458757  0.482430
 412.000000  0.890816  0.458629  0.481628
 413.000000  0.890938  0.458829  0.482365
 414.000000  0.891279  0.458659  0.481892
 415.000000  0.890913  0.458339  0.482040
 416.000000  0.891784  0.458317  0.481649
 417.000000  0.891014  0.458077  0.481147
 418.000000  0.892393  0.457677  0.481268
 419.000000  0.891672  0.457696  0.481050
 420.000000  0.892002  0.457444  0.480778
 421.000000  0.892801  0.457107  0.480869
 422.000000  0.891968  0.456975  0.480509
 423.000000  0.893361  0.456839  0.480697
 424.000000  0.892420  0.456694  0.480369
 425.000000  0.893372  0.456647  0.480189
 426.000000  0.893164  0.456354  0.480154
 427.000000  0.893392  0.456071  0.479738
 428.000000  0.893426  0.455923  0.479708
 429.000000  0.893845  0.455758  0.479878
 430.000000  0.894123  0.455524  0.479522
 431.000000  0.893797  0.455452  0.479261
 432.000000  0.894609  0.455280  0.479576
 433.000000  0.894176  0.455029  0.478818
 434.000000  0.894745  0.455018  0.479181
 435.000000  0.894747  0.454805  0.478974
 436.000000  0.894502  0.454773  0.479092
 437.000000  0.894744  0.454966  0.478988
 438.000000  0.894846  0.455096  0.479040
 439.000000  0.895478  0.454846  0.479412
 440.000000  0.895396  0.454406  0.478468
 441.000000  0.895293  0.454021  0.478070
 442.000000  0.896332  0.453858  0.478504
 443.000000  0.895413  0.453805  0.477757
 444.000000  0.896006  0.453542  0.477795
 445.000000  0.896236  0.453357  0.478035
 446.000000  0.895914  0.453138  0.477358
 447.000000  0.896768  0.452881  0.477361
 448.000000  0.896516  0.452925  0.477411
 449.000000  0.896605  0.452834  0.477023
 450.000000  0.896907  0.452437  0.477069
 451.000000  0.896551  0.452160  0.476836
 452.000000  0.897250  0.452146  0.476833
 453.000000  0.896529  0.452158  0.476858
 454.000000  0.897656  0.452165  0.477242
 455.000000  0.896702  0.451884  0.476325
 456.000000  0.897418  0.451504  0.476556
 457.000000  0.897594  0.451387  0.476314
 458.000000  0.897319  0.451471  0.475871
 459.000000  0.897744  0.451467  0.476759
 460.000000  0.897848  0.451111  0.475892
 461.000000  0.897469  0.450885  0.475588
 462.000000  0.898156  0.450746  0.475810
 463.000000  0.898168  0.450437  0.475251
 464.000000  0.897827  0.450294  0.475378
 465.000000  0.898940  0.450217  0.475207
 466.000000  0.897599  0.450164  0.474922
 467.000000  0.899041  0.449955  0.474888
 468.000000  0.898145  0.449754  0.474709
 469.000000  0.899260  0.449711  0.474806
 470.000000  0.898198  0.449605  0.474925
 471.000000  0.899227  0.449443  0.474539
 472.000000  0.898379  0.449511  0.474765
 473.000000  0.899055  0.449150  0.474236
 474.000000  0.898851  0.448922  0.474457
 475.000000  0.898920  0.448933  0.474411
 476.000000  0.899240  0.448621  0.474110
 477.000000  0.899208  0.448304  0.473932
 478.000000  0.899196  0.448220  0.473493
 479.000000  0.899407  0.448238  0.473923
 480.000000  0.899230  0.448014  0.473425
 481.000000  0.899453  0.447679  0.473315
 482.000000  0.899368  0.447570  0.473324
 483.000000  0.899912  0.447269  0.473079
 484.000000  0.899608  0.447093  0.472850
 485.000000  0.899704  0.447226  0.473287
 486.000000  0.899803  0.447468  0.473170
 487.000000  0.899771  0.447261  0.472769
 488.000000  0.899846  0.446893  0.473290
 489.000000  0.899827  0.446566  0.472713
 490.000000  0.900323  0.446450  0.472414
 491.000000  0.899444  0.446417  0.472377
 492.000000  0.900992  0.446452  0.472358
 493.000000  0.899388  0.446377  0.472484
 494.000000  0.900980  0.446075  0.472417
 495.000000  0.899529  0.446187  0.472283
 496.000000  0.901032  0.446061  0.472419
 497.000000  0.900155  0.445700  0.472021
 498.000000  0.900130  0.445397  0.471821
 499.000000  0.900775  0.445261  0.471797
 500.000000  0.899800  0.445285  0.471756
 501.000000  0.901223  0.445303  0.471524
 502.000000  0.899828  0.445200  0.471985
 503.000000  0.901157  0.444942  0.471642
 504.000000  0.900382  0.444625  0.471139
 505.000000  0.900857  0.444329  0.471041
 506.000000  0.900795  0.443996  0.471209
 507.000000  0.900612  0.443987  0.470711
 508.000000  0.900848  0.443886  0.471319
 509.000000  0.900528  0.443714  0.470662
 510.000000  0.900901  0.443476  0.470542
 511.000000  0.900662  0.443409  0.470638
 512.000000  0.901098  0.443361  0.470279
 513.000000  0.900388  0.443438  0.470878
 514.000000  0.901056  0.443433  0.470624
 515.000000  0.900961  0.443268  0.470347
 516.000000  0.900972  0.442997  0.470228
 517.000000  0.901060  0.442687  0.470239
 518.000000  0.900610  0.442520  0.469975
 519.000000  0.901394  0.442530  0.470343
 520.000000  0.900248  0.442542  0.469885
 521.000000  0.901558  0.442528  0.470039
 522.000000  0.900197  0.442511  0.470125
 523.000000  0.901511  0.442651  0.470224
 524.000000  0.900574  0.442731  0.470288
 525.000000  0.900899  0.442334  0.470080
 526.000000  0.901315  0.442077  0.469969
 527.000000  0.900543  0.442023  0.469509
 528.000000  0.901445  0.441741  0.469495
 529.000000  0.900935  0.441279  0.469143
 530.000000  0.900471  0.441107  0.469103
 531.000000  0.901618  0.441160  0.469404
 532.000000  0.900518  0.441111  0.468900
 533.000000  0.901192  0.440826  0.469448
 534.000000  0.901398  0.440482  0.468589
 535.000000  0.900397  0.440451  0.468800
 536.000000  0.901585  0.440472  0.468880
 537.000000  0.900392  0.440309  0.468561
 538.000000  0.901485  0.440270  0.469069
 539.000000  0.900358  0.440380  0.468529
 540.000000  0.901388  0.440496  0.469175
 541.000000  0.900714  0.440186  0.468680
 542.000000  0.901089  0.439856  0.468243
 543.000000  0.901108  0.439674  0.468807
 544.000000  0.900720  0.439634  0.468194
 545.000000  0.901227  0.439438  0.468394
 546.000000  0.900671  0.439232  0.468506
 547.000000  0.901211  0.439233  0.467888
 548.000000  0.900532  0.439346  0.468669
 549.000000  0.900923  0.439367  0.468270
 550.000000  0.901039  0.439413  0.468280
 551.000000  0.900536  0.439682  0.468597
 552.000000  0.901198  0.439499  0.468409
 553.000000  0.900390  0.439001  0.468202
 554.000000  0.901165  0.438627  0.468283
 555.000000  0.900437  0.438313  0.467843
 556.000000  0.900999  0.438310  0.467881
 557.000000  0.900586  0.438615  0.468282
 558.000000  0.900669  0.438645  0.467873
 559.000000  0.901095  0.438179  0.467958
 560.000000  0.900182  0.437863  0.467867
 561.000000  0.901364  0.437818  0.467365
 562.000000  0.900161  0.437734  0.467959
 563.000000  0.901340  0.437646  0.467560
 564.000000  0.899889  0.437708  0.467528
 565.000000  0.901254  0.437651  0.467696
 566.000000  0.900025  0.437322  0.467121
 567.000000  0.900906  0.437193  0.467587
 568.000000  0.900279  0.437060  0.467491
 569.000000  0.900364  0.437140  0.467392
 570.000000  0.900815  0.437310  0.467538
 571.000000  0.900006  0.437419  0.467707
 572.000000  0.900852  0.437168  0.467249
 573.000000  0.900150  0.436950  0.467428
 574.000000  0.900839  0.436976  0.467404
 575.000000  0.899984  0.436763  0.467293
 576.000000  0.900966  0.436484  0.467057
 577.000000  0.899823  0.436124  0.466881
 578.000000  0.901212  0.436098  0.466969
 579.000000  0.899719  0.436198  0.467088
 580.000000  0.900939  0.436200  0.467001
 581.000000  0.899785  0.436044  0.466781
 582.000000  0.900692  0.435990  0.467097
 583.000000  0.900125  0.435982  0.466796
 584.000000  0.900405  0.435917  0.467014
 585.000000  0.900341  0.435962  0.467011
 586.000000  0.900027  0.436142  0.467127
 587.000000  0.900648  0.435984  0.467171
 588.000000  0.900125  0.435881  0.466737
 589.000000  0.900505  0.435746  0.466974
 590.000000  0.900518  0.435523  0.466928
 591.000000  0.900342  0.435443  0.466544
 592.000000  0.900187  0.435349  0.466744
 593.000000  0.900509  0.435609  0.466451
 594.000000  0.899792  0.435432  0.467001
 595.000000  0.900742  0.434950  0.466442
 596.000000  0.899639  0.434786  0.466042
 597.000000  0.900790  0.434816  0.466509
 598.000000  0.899780  0.434792  0.466138
 599.000000  0.900546  0.434837  0.466262
 600.000000  0.899679  0.434823  0.465928
 601.000000  0.900516  0.434862  0.466158
 602.000000  0.899396  0.434862  0.466419
 603.000000  0.900935  0.435133  0.466374
 604.000000  0.899327  0.435085  0.466544
 605.000000  0.901140  0.435162  0.466495
 606.000000  0.899491  0.434922  0.466360
 607.000000  0.900734  0.434510  0.466148
 608.000000  0.899772  0.434345  0.465690
 609.000000  0.900532  0.434414  0.466011
 610.000000  0.900055  0.434435  0.466156
 611.000000  0.900588  0.434344  0.465606
 612.000000  0.899760  0.434145  0.466187
 613.000000  0.900394  0.434025  0.465680
 614.000000  0.900021  0.434157  0.466007
 615.000000  0.900072  0.434294  0.466262
 616.000000  0.900226  0.434347  0.465960
 617.000000  0.899707  0.434411  0.466235
 618.000000  0.900772  0.434269  0.466094
 619.000000  0.899751  0.434023  0.465908
 620.000000  0.900436  0.434046  0.465678
 621.000000  0.899972  0.433898  0.465978
 622.000000  0.900441  0.433735  0.465604
 623.000000  0.899934  0.433780  0.465994
 624.000000  0.900126  0.433973  0.466025
 625.000000  0.900123  0.434111  0.466112
 626.000000  0.900342  0.433858  0.465964
 627.000000  0.899920  0.433525  0.465748
 628.000000  0.900585  0.433290  0.465311
 629.000000  0.899747  0.433369  0.465709
 630.000000  0.900321  0.433450  0.465594
 631.000000  0.899904  0.433375  0.465720
 632.000000  0.900390  0.433474  0.465701
 633.000000  0.899610  0.433632  0.466012
 634.000000  0.900603  0.433633  0.465724
 635.000000  0.899493  0.433347  0.465661
 636.000000  0.900961  0.433088  0.465528
 637.000000  0.899270  0.433083  0.465627
 638.000000  0.901005  0.433273  0.465712
 639.000000  0.899206  0.433464  0.465877
 640.000000  0.900713  0.433443  0.465661
 641.000000  0.899929  0.433176  0.465982
 642.000000  0.899575  0.432833  0.465393
 643.000000  0.900873  0.432882  0.465752
 644.000000  0.899075  0.433193  0.465447
 645.000000  0.900704  0.433137  0.466054
 646.000000  0.899753  0.432831  0.465574
 647.000000  0.900088  0.432749  0.465493
 648.000000  0.899906  0.432914  0.465825
 649.000000  0.900153  0.432936  0.465367
 650.000000  0.899647  0.432607  0.465791
 651.000000  0.900582  0.432564  0.465438
 652.000000  0.899395  0.432682  0.465639
 653.000000  0.900468  0.432823  0.465958
 654.000000  0.899602  0.432702  0.465365
 655.000000  0.899971  0.432681  0.465982
 656.000000  0.900251  0.432803  0.465937
 657.000000  0.899317  0.432794  0.466099
 658.000000  0.900465  0.432601  0.465944
 659.000000  0.899540  0.432293  0.465616
 660.000000  0.900490  0.432221  0.465669
 661.000000  0.899280  0.432409  0.465747
 662.000000  0.900563  0.432710  0.465598
 663.000000  0.899185  0.432644  0.466012
 664.000000  0.900561  0.432518  0.465625
 665.000000  0.899373  0.432281  0.465634
 666.000000  0.900197  0.432116  0.465701
 667.000000  0.899606  0.432056  0.465387
 668.000000  0.899647  0.432087  0.465701
 669.000000  0.900504  0.432010  0.465485
 670.000000  0.898980  0.432015  0.465648
 671.000000  0.900910  0.432151  0.465651
 672.000000  0.898834  0.432077  0.465761
 673.000000  0.900581  0.432009  0.465814
 674.000000  0.899326  0.432062  0.465822
 675.000000  0.899966  0.432193  0.465395
 676.000000  0.899962  0.431984  0.465891
 677.000000  0.899235  0.431771  0.465316
 678.000000  0.900526  0.431834  0.465637
 679.000000  0.899183  0.431891  0.465732
 680.000000  0.900607  0.431868  0.465509
 681.000000  0.899072  0.431905  0.466028
 682.000000  0.900243  0.431981  0.465804
 683.000000  0.899631  0.431909  0.465940
 684.000000  0.899224  0.431670  0.465902
 685.000000  0.900199  0.431760  0.465530
 686.000000  0.899309  0.431834  0.466100
 687.000000  0.900307  0.431726  0.465459
 688.000000  0.899464  0.431708  0.465860
 689.000000  0.899374  0.431579  0.466031
 690.000000  0.900169  0.431544  0.465591
 691.000000  0.898900  0.431529  0.466006
 692.000000  0.900393  0.431506  0.465578
 693.000000  0.898880  0.431451  0.465747
 694.000000  0.900037  0.431450  0.466038
 695.000000  0.899569  0.431489  0.465575
 696.000000  0.899198  0.431336  0.465898
 697.000000  0.900139  0.431213  0.465631
 698.000000  0.898863  0.431157  0.465532
 699.000000  0.900134  0.431139  0.465881
 700.000000  0.899034  0.431115  0.465753
 701.000000  0.899977  0.431049  0.465549
 702.000000  0.899144  0.431068  0.465648
 703.000000  0.899552  0.431167  0.465902
 704.000000  0.899483  0.431218  0.465995
 705.000000  0.899447  0.431034  0.465847
 706.000000  0.899690  0.430904  0.465624
 707.000000  0.899089  0.430837  0.465683
 708.000000  0.899880  0.430817  0.465710
 709.000000  0.898901  0.430879  0.465910
 710.000000  0.900144  0.430927  0.465671
 711.000000  0.898572  0.430943  0.466058
 712.000000  0.900134  0.431219  0.465806
 713.000000  0.898928  0.431359  0.465948
 714.000000  0.899667  0.431168  0.465796
 715.000000  0.899541  0.430819  0.465654
 716.000000  0.898952  0.430723  0.465630
 717.000000  0.900086  0.430776  0.465857
 718.000000  0.898671  0.430835  0.465989
 719.000000  0.900024  0.430891  0.465953
 720.000000  0.898929  0.430817  0.466129
 721.000000  0.899706  0.430700  0.465887
 722.000000  0.899168  0.430679  0.466093
 723.000000  0.899320  0.430670  0.465778
 724.000000  0.899659  0.430759  0.466092
 725.000000  0.898914  0.430738  0.465880
 726.000000  0.899549  0.430549  0.465906
 727.000000  0.899023  0.430441  0.465821
 728.000000  0.899505  0.430538  0.465914
 729.000000  0.898937  0.430704  0.466115
 730.000000  0.899155  0.430786  0.466191
 731.000000  0.899362  0.430496  0.465665
 732.000000  0.898959  0.430318  0.465926
 733.000000  0.899780  0.430287  0.465768
 734.000000  0.898495  0.430426  0.466112
 735.000000  0.900010  0.430500  0.465825
 736.000000  0.898551  0.430443  0.466184
 737.000000  0.899483  0.430396  0.465866
 738.000000  0.899085  0.430457  0.466256
 739.000000  0.898844  0.430304  0.465987
 740.000000  0.899681  0.430152  0.465854
 741.000000  0.898599  0.430234  0.465996
 742.000000  0.899662  0.430269  0.465931
 743.000000  0.898801  0.430184  0.466099
 744.000000  0.899170  0.430273  0.465820
 745.000000  0.899236  0.430119  0.466253
 746.000000  0.898525  0.429979  0.465735
 747.000000  0.899624  0.429953  0.466157
 748.000000  0.898525  0.429950  0.465842
 749.000000  0.899604  0.429963  0.465960
 750.000000  0.898482  0.429930  0.466050
 751.000000  0.899365  0.429976  0.465948
 752.000000  0.898571  0.430021  0.466271
 753.000000  0.899340  0.430091  0.466110
 754.000000  0.898725  0.430068  0.466095
 755.000000  0.899093  0.429848  0.466194
 756.000000  0.898757  0.429623  0.465690
 757.000000  0.898939  0.429601  0.466126
 758.000000  0.898954  0.429715  0.465952
 759.000000  0.898903  0.429900  0.466434
 760.000000  0.899228  0.429867  0.466053
 761.000000  0.898581  0.429773  0.466196
 762.000000  0.899134  0.429767  0.466252
 763.000000  0.898658  0.429685  0.465892
 764.000000  0.899027  0.429817  0.466680
 765.000000  0.898942  0.429975  0.466306
 766.000000  0.898702  0.430096  0.466861
 767.000000  0.899000  0.429810  0.466289
 768.000000  0.898572  0.429504  0.466078
 769.000000  0.899052  0.429540  0.466446
 770.000000  0.898761  0.429649  0.465978
 771.000000  0.898901  0.429683  0.466635
 772.000000  0.898940  0.429502  0.466185
 773.000000  0.898793  0.429423  0.466302
 774.000000  0.898702  0.429500  0.466386
 775.000000  0.898876  0.429527  0.466196
 776.000000  0.898530  0.429460  0.466496
 777.000000  0.899057  0.429476  0.466090
 778.000000  0.898351  0.429564  0.466682
 779.000000  0.899113  0.429585  0.466262
 780.000000  0.898606  0.429352  0.466424


==> files/ttterror.txt <==
 x y
 0.000000  70539.585938
 1.000000  65967.406250
 2.000000  57221.703125
 3.000000  55557.539062
 4.000000  55321.621094
 5.000000  54586.218750
 6.000000  53645.402344
 7.000000  53068.937500
 8.000000  52828.882812
 9.000000  52504.296875
 10.000000  52107.191406
 11.000000  51811.601562
 12.000000  51486.398438
 13.000000  50983.367188
 14.000000  50743.148438
 15.000000  50609.980469
 16.000000  50385.945312
 17.000000  50222.820312
 18.000000  50034.761719
 19.000000  49776.773438
 20.000000  49549.375000
 21.000000  49416.843750
 22.000000  49297.882812
 23.000000  49136.648438
 24.000000  48981.019531
 25.000000  48799.691406
 26.000000  48742.648438
 27.000000  48668.078125
 28.000000  48539.460938
 29.000000  48442.308594
 30.000000  48424.445312
 31.000000  48372.589844
 32.000000  48305.320312
 33.000000  48249.605469
 34.000000  48240.457031
 35.000000  48168.691406
 36.000000  48088.242188
 37.000000  48032.023438
 38.000000  47989.429688
 39.000000  47949.812500
 40.000000  47906.421875
 41.000000  47884.625000
 42.000000  47888.562500
 43.000000  47878.359375
 44.000000  47830.277344
 45.000000  47781.007812
 46.000000  47757.460938
 47.000000  47762.972656
 48.000000  47745.859375
 49.000000  47725.937500
 50.000000  47660.851562
 51.000000  47633.265625
 52.000000  47647.933594
 53.000000  47658.261719
 54.000000  47650.546875
 55.000000  47614.867188
 56.000000  47570.839844
 57.000000  47601.503906
 58.000000  47681.718750
 59.000000  47590.335938
 60.000000  47487.695312
 61.000000  47505.835938
 62.000000  47522.156250
 63.000000  47536.812500
 64.000000  47485.750000
 65.000000  47465.234375
 66.000000  47463.417969
 67.000000  47470.792969
 68.000000  47461.617188
 69.000000  47456.054688
 70.000000  47423.433594
 71.000000  47394.296875
 72.000000  47388.640625
 73.000000  47407.457031
 74.000000  47450.265625
 75.000000  47421.175781
 76.000000  47379.031250
 77.000000  47344.031250
 78.000000  47360.500000
 79.000000  47355.460938
 80.000000  47340.312500
 81.000000  47338.804688
 82.000000  47364.398438
 83.000000  47321.703125
 84.000000  47285.890625
 85.000000  47307.062500
 86.000000  47322.781250
 87.000000  47288.761719
 88.000000  47269.921875
 89.000000  47278.515625
 90.000000  47267.656250
 91.000000  47253.773438
 92.000000  47259.746094
 93.000000  47267.511719
 94.000000  47272.734375
 95.000000  47281.914062
 96.000000  47233.812500
 97.000000  47214.062500
 98.000000  47188.203125
 99.000000  47176.175781
 100.000000  47186.859375
 101.000000  47208.250000
 102.000000  47205.738281
 103.000000  47177.632812
 104.000000  47181.812500
 105.000000  47220.660156
 106.000000  47197.328125
 107.000000  47152.101562
 108.000000  47117.382812
 109.000000  47116.289062
 110.000000  47152.132812
 111.000000  47214.691406
 112.000000  47185.437500
 113.000000  47101.300781
 114.000000  47092.367188
 115.000000  47175.031250
 116.000000  47139.031250
 117.000000  47083.546875
 118.000000  47062.832031
 119.000000  47076.992188
 120.000000  47110.277344
 121.000000  47080.382812
 122.000000  47068.679688
 123.000000  47084.664062
 124.000000  47102.699219
 125.000000  47116.812500
 126.000000  47069.828125
 127.000000  47042.242188
 128.000000  47048.511719
 129.000000  47049.125000
 130.000000  47048.621094
 131.000000  47036.000000
 132.000000  47031.148438
 133.000000  47007.203125
 134.000000  46999.246094
 135.000000  47013.335938
 136.000000  47044.687500
 137.000000  47049.125000
 138.000000  46973.015625
 139.000000  46950.742188
 140.000000  46976.386719
 141.000000  46987.394531
 142.000000  46994.550781
 143.000000  46988.835938
 144.000000  46972.148438
 145.000000  46969.875000
 146.000000  46953.511719
 147.000000  46929.656250
 148.000000  46943.546875
 149.000000  46953.195312
 150.000000  46932.734375
 151.000000  46914.335938
 152.000000  46923.269531
 153.000000  46890.859375
 154.000000  46860.554688
 155.000000  46859.507812
 156.000000  46898.042969
 157.000000  46925.097656
 158.000000  46910.421875
 159.000000  46908.738281
 160.000000  46903.960938
 161.000000  46860.609375
 162.000000  46864.589844
 163.000000  46939.707031
 164.000000  46890.070312
 165.000000  46812.105469
 166.000000  46803.558594
 167.000000  46825.722656
 168.000000  46877.789062
 169.000000  46888.234375
 170.000000  46838.921875
 171.000000  46779.968750
 172.000000  46778.046875
 173.000000  46777.742188
 174.000000  46796.765625
 175.000000  46818.984375
 176.000000  46851.875000
 177.000000  46810.613281
 178.000000  46749.386719
 179.000000  46743.531250
 180.000000  46761.390625
 181.000000  46759.382812
 182.000000  46752.898438
 183.000000  46804.414062
 184.000000  46822.820312
 185.000000  46753.832031
 186.000000  46724.472656
 187.000000  46732.375000
 188.000000  46755.519531
 189.000000  46751.582031
 190.000000  46760.546875
 191.000000  46750.109375
 192.000000  46716.445312
 193.000000  46708.945312
 194.000000  46717.429688
 195.000000  46719.187500
 196.000000  46720.843750
 197.000000  46682.511719
 198.000000  46684.050781
 199.000000  46745.812500
 200.000000  46704.519531
 201.000000  46667.625000
 202.000000  46651.773438
 203.000000  46659.957031
 204.000000  46688.109375
 205.000000  46699.269531
 206.000000  46663.996094
 207.000000  46632.148438
 208.000000  46634.972656
 209.000000  46636.074219
 210.000000  46604.585938
 211.000000  46571.062500
 212.000000  46603.316406
 213.000000  46690.343750
 214.000000  46696.429688
 215.000000  46587.578125
 216.000000  46544.710938
 217.000000  46542.414062
 218.000000  46584.453125
 219.000000  46605.585938
 220.000000  46656.605469
 221.000000  46622.195312
 222.000000  46594.750000
 223.000000  46568.078125
 224.000000  46579.164062
 225.000000  46612.632812
 226.000000  46591.855469
 227.000000  46570.828125
 228.000000  46576.429688
 229.000000  46573.031250
 230.000000  46560.671875
 231.000000  46597.425781
 232.000000  46603.515625
 233.000000  46538.695312
 234.000000  46501.023438
 235.000000  46505.632812
 236.000000  46513.449219
 237.000000  46543.953125
 238.000000  46559.898438
 239.000000  46549.585938
 240.000000  46524.910156
 241.000000  46532.023438
 242.000000  46560.757812
 243.000000  46537.632812
 244.000000  46502.511719
 245.000000  46525.507812
 246.000000  46566.851562
 247.000000  46512.531250
 248.000000  46464.765625
 249.000000  46435.250000
 250.000000  46455.367188
 251.000000  46501.796875
 252.000000  46503.687500
 253.000000  46462.484375
 254.000000  46474.402344
 255.000000  46524.531250
 256.000000  46505.175781
 257.000000  46459.156250
 258.000000  46456.984375
 259.000000  46489.308594
 260.000000  46482.343750
 261.000000  46459.187500
 262.000000  46451.304688
 263.000000  46476.019531
 264.000000  46478.074219
 265.000000  46433.054688
 266.000000  46431.191406
 267.000000  46441.878906
 268.000000  46482.359375
 269.000000  46455.117188
 270.000000  46421.082031
 271.000000  46435.078125
 272.000000  46479.652344
 273.000000  46476.652344
 274.000000  46433.042969
 275.000000  46420.894531
 276.000000  46401.257812
 277.000000  46401.328125
 278.000000  46396.640625
 279.000000  46425.250000
 280.000000  46420.000000
 281.000000  46400.406250
 282.000000  46395.660156
 283.000000  46442.890625
 284.000000  46412.332031
 285.000000  46423.843750
 286.000000  46410.562500
 287.000000  46379.824219
 288.000000  46388.007812
 289.000000  46411.695312
 290.000000  46419.296875
 291.000000  46434.226562
 292.000000  46409.476562
 293.000000  46397.859375
 294.000000  46381.410156
 295.000000  46374.531250
 296.000000  46395.539062
 297.000000  46418.265625
 298.000000  46381.984375
 299.000000  46354.281250
 300.000000  46337.687500
 301.000000  46332.437500
 302.000000  46346.437500
 303.000000  46373.425781
 304.000000  46335.062500
 305.000000  46328.890625
 306.000000  46328.242188
 307.000000  46325.695312
 308.000000  46338.351562
 309.000000  46390.812500
 310.000000  46372.765625
 311.000000  46335.648438
 312.000000  46349.117188
 313.000000  46333.039062
 314.000000  46342.703125
 315.000000  46343.328125
 316.000000  46306.117188
 317.000000  46313.085938
 318.000000  46346.648438
 319.000000  46384.250000
 320.000000  46381.023438
 321.000000  46351.375000
 322.000000  46347.230469
 323.000000  46353.820312
 324.000000  46318.570312
 325.000000  46310.734375
 326.000000  46346.570312
 327.000000  46366.742188
 328.000000  46358.070312
 329.000000  46328.125000
 330.000000  46308.742188
 331.000000  46320.968750
 332.000000  46364.789062
 333.000000  46337.273438
 334.000000  46311.101562
 335.000000  46312.867188
 336.000000  46347.414062
 337.000000  46288.175781
 338.000000  46279.585938
 339.000000  46314.605469
 340.000000  46318.605469
 341.000000  46311.113281
 342.000000  46299.875000
 343.000000  46311.820312
 344.000000  46294.820312
 345.000000  46313.171875
 346.000000  46283.097656
 347.000000  46288.949219
 348.000000  46244.894531
 349.000000  46245.335938
 350.000000  46240.980469
 351.000000  46285.234375
 352.000000  46279.312500
 353.000000  46271.093750
 354.000000  46276.593750
 355.000000  46270.347656
 356.000000  46303.984375
 357.000000  46275.039062
 358.000000  46248.242188
 359.000000  46257.250000
 360.000000  46266.828125
 361.000000  46280.195312
 362.000000  46288.140625
 363.000000  46285.214844
 364.000000  46282.546875
 365.000000  46242.625000
 366.000000  46204.503906
 367.000000  46211.199219
 368.000000  46232.265625
 369.000000  46250.585938
 370.000000  46236.675781
 371.000000  46262.707031
 372.000000  46260.925781
 373.000000  46265.742188
 374.000000  46238.828125
 375.000000  46225.351562
 376.000000  46247.167969
 377.000000  46279.640625
 378.000000  46248.812500
 379.000000  46202.812500
 380.000000  46218.179688
 381.000000  46223.562500
 382.000000  46216.375000
 383.000000  46190.187500
 384.000000  46167.710938
 385.000000  46207.593750
 386.000000  46267.843750
 387.000000  46290.234375
 388.000000  46230.976562
 389.000000  46183.648438
 390.000000  46172.375000
 391.000000  46196.835938
 392.000000  46200.531250
 393.000000  46204.421875
 394.000000  46172.296875
 395.000000  46183.410156
 396.000000  46188.066406
 397.000000  46165.929688
 398.000000  46209.781250
 399.000000  46233.085938
 400.000000  46236.082031
 401.000000  46185.789062
 402.000000  46187.785156
 403.000000  46214.843750
 404.000000  46218.304688
 405.000000  46215.296875
 406.000000  46206.296875
 407.000000  46174.828125
 408.000000  46170.281250
 409.000000  46215.175781
 410.000000  46167.570312
 411.000000  46153.148438
 412.000000  46168.406250
 413.000000  46178.242188
 414.000000  46156.531250
 415.000000  46205.156250
 416.000000  46172.500000
 417.000000  46162.929688
 418.000000  46172.394531
 419.000000  46152.515625
 420.000000  46174.539062
 421.000000  46196.941406
 422.000000  46141.675781
 423.000000  46129.664062
 424.000000  46129.984375
 425.000000  46136.441406
 426.000000  46176.046875
 427.000000  46187.695312
 428.000000  46175.625000
 429.000000  46146.648438
 430.000000  46147.835938
 431.000000  46133.320312
 432.000000  46139.906250
 433.000000  46103.804688
 434.000000  46112.933594
 435.000000  46175.957031
 436.000000  46149.875000
 437.000000  46109.414062
 438.000000  46115.957031
 439.000000  46144.304688
 440.000000  46130.375000
 441.000000  46100.320312
 442.000000  46121.378906
 443.000000  46172.621094
 444.000000  46115.320312
 445.000000  46108.738281
 446.000000  46122.226562
 447.000000  46117.242188
 448.000000  46077.699219
 449.000000  46086.937500
 450.000000  46117.593750
 451.000000  46160.929688
 452.000000  46108.093750
 453.000000  46091.890625
 454.000000  46094.890625
 455.000000  46093.218750
 456.000000  46115.527344
 457.000000  46121.640625
 458.000000  46092.421875
 459.000000  46081.195312
 460.000000  46131.750000
 461.000000  46106.625000
 462.000000  46080.992188
 463.000000  46078.632812
 464.000000  46089.460938
 465.000000  46116.742188
 466.000000  46089.648438
 467.000000  46065.937500
 468.000000  46067.937500
 469.000000  46064.820312
 470.000000  46057.042969
 471.000000  46083.593750
 472.000000  46087.875000
 473.000000  46096.304688
 474.000000  46106.953125
 475.000000  46015.050781
 476.000000  45999.347656
 477.000000  46054.218750
 478.000000  46100.316406
 479.000000  46140.867188
 480.000000  46042.945312
 481.000000  46043.199219
 482.000000  46116.703125
 483.000000  46103.566406
 484.000000  46070.566406
 485.000000  46029.375000
 486.000000  46051.734375
 487.000000  46086.179688
 488.000000  46021.429688
 489.000000  46004.492188
 490.000000  46022.070312
 491.000000  46085.625000
 492.000000  46061.390625
 493.000000  46081.085938
 494.000000  46069.539062
 495.000000  46026.906250
 496.000000  46017.710938
 497.000000  46052.625000
 498.000000  46008.687500
 499.000000  46012.085938
 500.000000  46030.808594
 501.000000  46042.308594
 502.000000  46015.554688
 503.000000  45971.148438
 504.000000  46026.140625
 505.000000  46066.152344
 506.000000  46067.609375
 507.000000  46015.261719
 508.000000  45984.914062
 509.000000  46009.640625
 510.000000  46012.695312
 511.000000  46051.070312
 512.000000  46045.234375
 513.000000  46009.234375
 514.000000  46001.062500
 515.000000  45993.976562
 516.000000  45999.253906
 517.000000  45990.054688
 518.000000  46022.050781
 519.000000  45993.781250
 520.000000  45974.570312
 521.000000  45989.804688
 522.000000  45990.320312
 523.000000  45989.781250
 524.000000  45978.476562
 525.000000  45985.187500
 526.000000  45960.562500
 527.000000  45965.585938
 528.000000  45957.132812
 529.000000  45968.847656
 530.000000  46003.570312
 531.000000  46060.171875
 532.000000  45982.906250
 533.000000  45935.750000
 534.000000  45943.574219
 535.000000  45995.359375
 536.000000  45996.117188
 537.000000  45942.160156
 538.000000  45946.679688
 539.000000  45965.566406
 540.000000  45946.929688
 541.000000  45940.964844
 542.000000  45953.875000
 543.000000  45981.792969
 544.000000  45925.078125
 545.000000  45909.019531
 546.000000  45932.464844
 547.000000  45958.093750
 548.000000  45958.027344
 549.000000  45937.511719
 550.000000  45939.019531
 551.000000  45925.859375
 552.000000  45913.007812
 553.000000  45915.328125
 554.000000  45905.648438
 555.000000  45888.023438
 556.000000  45897.519531
 557.000000  45922.160156
 558.000000  45900.687500
 559.000000  45896.855469
 560.000000  45901.718750
 561.000000  45862.968750
 562.000000  45873.039062
 563.000000  45911.925781
 564.000000  45911.078125
 565.000000  45892.539062
 566.000000  45902.574219
 567.000000  45948.445312
 568.000000  45898.601562
 569.000000  45854.554688
 570.000000  45850.500000
 571.000000  45911.843750
 572.000000  45934.000000
 573.000000  45894.878906
 574.000000  45860.769531
 575.000000  45884.421875
 576.000000  45845.468750
 577.000000  45882.535156
 578.000000  45909.968750
 579.000000  45874.140625
 580.000000  45854.207031
 581.000000  45891.988281
 582.000000  45881.527344
 583.000000  45899.039062
 584.000000  45898.089844
 585.000000  45839.843750
 586.000000  45857.593750
 587.000000  45851.960938
 588.000000  45802.261719
 589.000000  45850.429688
 590.000000  45867.015625
 591.000000  45839.320312
 592.000000  45861.050781
 593.000000  45862.375000
 594.000000  45842.472656
 595.000000  45794.261719
 596.000000  45838.910156
 597.000000  45875.328125
 598.000000  45792.843750
 599.000000  45791.257812
 600.000000  45815.253906
 601.000000  45838.164062
 602.000000  45802.386719
 603.000000  45778.218750
 604.000000  45853.855469
 605.000000  45872.992188
 606.000000  45827.953125
 607.000000  45784.351562
 608.000000  45811.859375
 609.000000  45786.562500
 610.000000  45746.304688
 611.000000  45810.335938
 612.000000  45800.511719
 613.000000  45808.375000
 614.000000  45786.613281
 615.000000  45717.082031
 616.000000  45688.414062
 617.000000  45711.652344
 618.000000  45775.968750
 619.000000  45778.246094
 620.000000  45790.367188
 621.000000  45761.851562
 622.000000  45725.234375
 623.000000  45737.636719
 624.000000  45800.191406
 625.000000  45760.210938
 626.000000  45751.218750
 627.000000  45784.152344
 628.000000  45730.960938
 629.000000  45717.894531
 630.000000  45719.328125
 631.000000  45723.144531
 632.000000  45762.750000
 633.000000  45754.195312
 634.000000  45790.363281
 635.000000  45744.859375
 636.000000  45706.324219
 637.000000  45703.109375
 638.000000  45704.332031
 639.000000  45718.648438
 640.000000  45670.128906
 641.000000  45652.878906
 642.000000  45656.617188
 643.000000  45676.828125
 644.000000  45697.265625
 645.000000  45702.015625
 646.000000  45659.234375
 647.000000  45652.031250
 648.000000  45631.753906
 649.000000  45670.578125
 650.000000  45672.671875
 651.000000  45665.304688
 652.000000  45689.332031
 653.000000  45738.531250
 654.000000  45663.429688
 655.000000  45595.640625
 656.000000  45625.324219
 657.000000  45654.015625
 658.000000  45709.757812
 659.000000  45660.789062
 660.000000  45626.609375
 661.000000  45608.710938
 662.000000  45627.835938
 663.000000  45619.984375
 664.000000  45628.613281
 665.000000  45683.847656
 666.000000  45663.363281
 667.000000  45611.960938
 668.000000  45549.320312
 669.000000  45562.410156
 670.000000  45564.515625
 671.000000  45536.148438
 672.000000  45519.371094
 673.000000  45590.960938
 674.000000  45569.371094
 675.000000  45567.523438
 676.000000  45556.589844
 677.000000  45561.046875
 678.000000  45584.378906
 679.000000  45577.496094
 680.000000  45562.125000
 681.000000  45568.851562
 682.000000  45573.203125
 683.000000  45533.585938
 684.000000  45519.195312
 685.000000  45476.023438
 686.000000  45481.914062
 687.000000  45540.347656
 688.000000  45611.867188
 689.000000  45537.492188
 690.000000  45513.519531
 691.000000  45513.957031
 692.000000  45505.882812
 693.000000  45529.601562
 694.000000  45494.828125
 695.000000  45490.203125
 696.000000  45504.878906
 697.000000  45511.773438
 698.000000  45450.929688
 699.000000  45471.324219
 700.000000  45512.035156
 701.000000  45462.007812
 702.000000  45468.007812
 703.000000  45439.789062
 704.000000  45404.781250
 705.000000  45386.835938
 706.000000  45419.015625
 707.000000  45438.351562
 708.000000  45377.621094
 709.000000  45421.363281
 710.000000  45405.156250
 711.000000  45393.835938
 712.000000  45353.835938
 713.000000  45374.792969
 714.000000  45433.421875
 715.000000  45417.320312
 716.000000  45407.789062
 717.000000  45366.734375
 718.000000  45391.550781
 719.000000  45390.125000
 720.000000  45395.675781
 721.000000  45338.492188
 722.000000  45330.421875
 723.000000  45336.054688
 724.000000  45403.070312
 725.000000  45407.851562
 726.000000  45360.875000
 727.000000  45339.156250
 728.000000  45330.164062
 729.000000  45301.445312
 730.000000  45265.179688
 731.000000  45274.375000
 732.000000  45293.757812
 733.000000  45300.671875
 734.000000  45279.531250
 735.000000  45297.722656
 736.000000  45283.957031
 737.000000  45271.203125
 738.000000  45309.179688
 739.000000  45335.093750
 740.000000  45216.042969
 741.000000  45197.125000
 742.000000  45206.089844
 743.000000  45245.156250
 744.000000  45273.562500
 745.000000  45225.640625
 746.000000  45239.246094
 747.000000  45246.289062
 748.000000  45240.300781
 749.000000  45200.449219
 750.000000  45148.589844
 751.000000  45173.742188
 752.000000  45182.511719
 753.000000  45147.179688
 754.000000  45185.062500
 755.000000  45176.929688
 756.000000  45176.406250
 757.000000  45187.992188
 758.000000  45118.894531
 759.000000  45112.277344
 760.000000  45117.070312
 761.000000  45145.007812
 762.000000  45120.203125
 763.000000  45173.886719
 764.000000  45120.800781
 765.000000  45112.984375
 766.000000  45144.078125
 767.000000  45099.472656
 768.000000  45054.378906
 769.000000  45001.117188
 770.000000  45033.296875
 771.000000  45068.875000
 772.000000  45031.882812
 773.000000  45013.554688
 774.000000  45009.492188
 775.000000  45020.085938
 776.000000  45007.222656
 777.000000  45007.195312
 778.000000  44976.582031
 779.000000  45007.609375
 780.000000  44976.812500
 781.000000  44967.585938
 782.000000  45046.000000
 783.000000  45027.082031
 784.000000  44979.921875
 785.000000  44940.117188
 786.000000  44951.785156
 787.000000  44936.789062
 788.000000  44980.421875
 789.000000  45034.121094
 790.000000  44994.328125
 791.000000  44947.289062
 792.000000  44934.953125
 793.000000  44897.976562
 794.000000  44865.910156
 795.000000  44887.781250
 796.000000  44850.339844
 797.000000  44844.367188
 798.000000  44853.726562
 799.000000  44868.265625


==> files/tttscore.txt <==
 x y
 0.000000  0.769053
 1.000000  0.769184
 2.000000  0.768251
 3.000000  0.763339
 4.000000  0.765568
 5.000000  0.770102
 6.000000  0.774586
 7.000000  0.777331
 8.000000  0.779102
 9.000000  0.781365
 10.000000  0.782326
 11.000000  0.781248
 12.000000  0.781079
 13.000000  0.781301
 14.000000  0.782065
 15.000000  0.782326
 16.000000  0.780591
 17.000000  0.779656
 18.000000  0.780437
 19.000000  0.781871
 20.000000  0.781503
 21.000000  0.780767
 22.000000  0.780078
 23.000000  0.780079
 24.000000  0.779154
 25.000000  0.777776
 26.000000  0.777638
 27.000000  0.779282
 28.000000  0.780956
 29.000000  0.781494
 30.000000  0.780984
 31.000000  0.781469
 32.000000  0.780799
 33.000000  0.783431
 34.000000  0.783375
 35.000000  0.786128
 36.000000  0.786271
 37.000000  0.786653
 38.000000  0.786697
 39.000000  0.786118
 40.000000  0.787041
 41.000000  0.786975
 42.000000  0.788836
 43.000000  0.788303
 44.000000  0.789071
 45.000000  0.789359
 46.000000  0.790236
 47.000000  0.791342
 48.000000  0.792053
 49.000000  0.792555
 50.000000  0.792479
 51.000000  0.792653
 52.000000  0.792772
 53.000000  0.793680
 54.000000  0.794294
 55.000000  0.794652
 56.000000  0.796004
 57.000000  0.794548
 58.000000  0.796173
 59.000000  0.795879
 60.000000  0.796757
 61.000000  0.797405
 62.000000  0.797114
 63.000000  0.797885
 64.000000  0.797582
 65.000000  0.798259
 66.000000  0.798096
 67.000000  0.799627
 68.000000  0.798909
 69.000000  0.799925
 70.000000  0.799363
 71.000000  0.800313
 72.000000  0.799860
 73.000000  0.801170
 74.000000  0.800820
 75.000000  0.801971
 76.000000  0.801384
 77.000000  0.801909
 78.000000  0.801668
 79.000000  0.802448
 80.000000  0.802797
 81.000000  0.803155
 82.000000  0.803661
 83.000000  0.803391
 84.000000  0.804536
 85.000000  0.803904
 86.000000  0.805112
 87.000000  0.804640
 88.000000  0.805272
 89.000000  0.805179
 90.000000  0.805515
 91.000000  0.806493
 92.000000  0.805931
 93.000000  0.807244
 94.000000  0.806046
 95.000000  0.807608
 96.000000  0.806874
 97.000000  0.807964
 98.000000  0.807364
 99.000000  0.808453
 100.000000  0.807824
 101.000000  0.809262
 102.000000  0.808713
 103.000000  0.809814
 104.000000  0.809437
 105.000000  0.810000
 106.000000  0.810351
 107.000000  0.810083
 108.000000  0.810756
 109.000000  0.810354
 110.000000  0.812254
 111.000000  0.810890
 112.000000  0.812236
 113.000000  0.812175
 114.000000  0.812288
 115.000000  0.813091
 116.000000  0.812667
 117.000000  0.813545
 118.000000  0.813616
 119.000000  0.814211
 120.000000  0.814525
 121.000000  0.814390
 122.000000  0.815190
 123.000000  0.814493
 124.000000  0.816329
 125.000000  0.814943
 126.000000  0.816572
 127.000000  0.815812
 128.000000  0.817381
 129.000000  0.816641
 130.000000  0.817718
 131.000000  0.817713
 132.000000  0.817769
 133.000000  0.818934
 134.000000  0.818077
 135.000000  0.819554
 136.000000  0.818116
 137.000000  0.820253
 138.000000  0.819461
 139.000000  0.820032
 140.000000  0.819735
 141.000000  0.820808
 142.000000  0.821455
 143.000000  0.821179
 144.000000  0.822370
 145.000000  0.821192
 146.000000  0.822938
 147.000000  0.821596
 148.000000  0.823377
 149.000000  0.822235
 150.000000  0.824098
 151.000000  0.823345
 152.000000  0.824527
 153.000000  0.824351
 154.000000  0.824934
 155.000000  0.825225
 156.000000  0.825550
 157.000000  0.825856
 158.000000  0.825679
 159.000000  0.826854
 160.000000  0.826510
 161.000000  0.827922
 162.000000  0.825848
 163.000000  0.828785
 164.000000  0.827348
 165.000000  0.828654
 166.000000  0.828056
 167.000000  0.829434
 168.000000  0.829417
 169.000000  0.829470
 170.000000  0.829910
 171.000000  0.829943
 172.000000  0.830960
 173.000000  0.829844
 174.000000  0.832177
 175.000000  0.830148
 176.000000  0.832808
 177.000000  0.830687
 178.000000  0.832923
 179.000000  0.832019
 180.000000  0.833356
 181.000000  0.832572
 182.000000  0.833274
 183.000000  0.833686
 184.000000  0.833695
 185.000000  0.834925
 186.000000  0.833117
 187.000000  0.836337
 188.000000  0.833341
 189.000000  0.836075
 190.000000  0.834430
 191.000000  0.836277
 192.000000  0.835718
 193.000000  0.835485
 194.000000  0.837098
 195.000000  0.834802
 196.000000  0.837748
 197.000000  0.836259
 198.000000  0.837938
 199.000000  0.836693
 200.000000  0.838373
 201.000000  0.837497
 202.000000  0.837002
 203.000000  0.838955
 204.000000  0.836871
 205.000000  0.839665
 206.000000  0.837477
 207.000000  0.839814
 208.000000  0.838491
 209.000000  0.839947
 210.000000  0.839025
 211.000000  0.840797
 212.000000  0.838556
 213.000000  0.841673
 214.000000  0.838990
 215.000000  0.840898
 216.000000  0.840704
 217.000000  0.840382
 218.000000  0.840881
 219.000000  0.841053
 220.000000  0.841052
 221.000000  0.841566
 222.000000  0.842147
 223.000000  0.840039
 224.000000  0.843513
 225.000000  0.840663
 226.000000  0.843096
 227.000000  0.840988
 228.000000  0.843546
 229.000000  0.841812
 230.000000  0.843959
 231.000000  0.841785
 232.000000  0.843673
 233.000000  0.842444
 234.000000  0.843210
 235.000000  0.843604
 236.000000  0.842803
 237.000000  0.844830
 238.000000  0.842950
 239.000000  0.844411
 240.000000  0.842788
 241.000000  0.845480
 242.000000  0.842597
 243.000000  0.845464
 244.000000  0.843644
 245.000000  0.845701
 246.000000  0.843126
 247.000000  0.845427
 248.000000  0.844655
 249.000000  0.844291
 250.000000  0.846105
 251.000000  0.844275
 252.000000  0.846000
 253.000000  0.844930
 254.000000  0.846625
 255.000000  0.844346
 256.000000  0.847065
 257.000000  0.844988
 258.000000  0.846100
 259.000000  0.845344
 260.000000  0.846895
 261.000000  0.844619
 262.000000  0.848182
 263.000000  0.844718
 264.000000  0.847063
 265.000000  0.845847
 266.000000  0.847165
 267.000000  0.846698
 268.000000  0.847304
 269.000000  0.847286
 270.000000  0.845835
 271.000000  0.848652
 272.000000  0.845866
 273.000000  0.848008
 274.000000  0.846265
 275.000000  0.848271
 276.000000  0.846579
 277.000000  0.847833
 278.000000  0.847955
 279.000000  0.847182
 280.000000  0.848646
 281.000000  0.847381
 282.000000  0.848674
 283.000000  0.847445
 284.000000  0.848887
 285.000000  0.846766
 286.000000  0.849087
 287.000000  0.848028
 288.000000  0.848764
 289.000000  0.846545
 290.000000  0.850546
 291.000000  0.847259
 292.000000  0.848146
 293.000000  0.849079
 294.000000  0.848032
 295.000000  0.849661
 296.000000  0.847740
 297.000000  0.849757
 298.000000  0.847917
 299.000000  0.850287
 300.000000  0.847878
 301.000000  0.849781
 302.000000  0.848838
 303.000000  0.850194
 304.000000  0.848523
 305.000000  0.850455
 306.000000  0.849154
 307.000000  0.849028
 308.000000  0.850785
 309.000000  0.847725
 310.000000  0.850594
 311.000000  0.849250
 312.000000  0.850634
 313.000000  0.848537
 314.000000  0.851057
 315.000000  0.849080
 316.000000  0.850239
 317.000000  0.850566
 318.000000  0.848680
 319.000000  0.851337
 320.000000  0.849013
 321.000000  0.850806
 322.000000  0.849413
 323.000000  0.850454
 324.000000  0.850531
 325.000000  0.849164
 326.000000  0.852125
 327.000000  0.848861
 328.000000  0.851473
 329.000000  0.850067
 330.000000  0.850245
 331.000000  0.851208
 332.000000  0.849688
 333.000000  0.851232
 334.000000  0.850002
 335.000000  0.851867
 336.000000  0.849871
 337.000000  0.851490
 338.000000  0.849953
 339.000000  0.852185
 340.000000  0.850380
 341.000000  0.851095
 342.000000  0.852265
 343.000000  0.849435
 344.000000  0.852252
 345.000000  0.850721
 346.000000  0.852103
 347.000000  0.851041
 348.000000  0.851823
 349.000000  0.851341
 350.000000  0.851910
 351.000000  0.851909
 352.000000  0.850908
 353.000000  0.852839
 354.000000  0.851277
 355.000000  0.852067
 356.000000  0.851198
 357.000000  0.852500
 358.000000  0.851204
 359.000000  0.852759
 360.000000  0.850647
 361.000000  0.853371
 362.000000  0.850740
 363.000000  0.852597
 364.000000  0.851338
 365.000000  0.852801
 366.000000  0.851668
 367.000000  0.852162
 368.000000  0.852425
 369.000000  0.852450
 370.000000  0.852578
 371.000000  0.851657
 372.000000  0.853445
 373.000000  0.850857
 374.000000  0.854094
 375.000000  0.850585
 376.000000  0.853411
 377.000000  0.851514
 378.000000  0.853224
 379.000000  0.852052
 380.000000  0.853005
 381.000000  0.852907
 382.000000  0.852771
 383.000000  0.852940
 384.000000  0.852131
 385.000000  0.854666
 386.000000  0.850536
 387.000000  0.853839
 388.000000  0.851977
 389.000000  0.853085
 390.000000  0.853587
 391.000000  0.852574
 392.000000  0.853446
 393.000000  0.853116
 394.000000  0.853272
 395.000000  0.852649
 396.000000  0.854056
 397.000000  0.851381
 398.000000  0.854279
 399.000000  0.851746
 400.000000  0.854261
 401.000000  0.853476
 402.000000  0.852145
 403.000000  0.854735
 404.000000  0.851797
 405.000000  0.854396
 406.000000  0.852840
 407.000000  0.853809
 408.000000  0.853220
 409.000000  0.854034
 410.000000  0.853306
 411.000000  0.853892
 412.000000  0.854034
 413.000000  0.852985
 414.000000  0.855035
 415.000000  0.852287
 416.000000  0.855303
 417.000000  0.853021
 418.000000  0.854689
 419.000000  0.852517
 420.000000  0.855329
 421.000000  0.853597
 422.000000  0.853747
 423.000000  0.854349
 424.000000  0.854207
 425.000000  0.853328
 426.000000  0.855001
 427.000000  0.852286
 428.000000  0.855441
 429.000000  0.853394
 430.000000  0.854342
 431.000000  0.853457
 432.000000  0.854410
 433.000000  0.854029
 434.000000  0.854101
 435.000000  0.853749
 436.000000  0.855025
 437.000000  0.853381
 438.000000  0.855006
 439.000000  0.854291
 440.000000  0.853911
 441.000000  0.855159
 442.000000  0.853727
 443.000000  0.855752
 444.000000  0.853078
 445.000000  0.855679
 446.000000  0.854036
 447.000000  0.855247
 448.000000  0.853699
 449.000000  0.855803
 450.000000  0.853393
 451.000000  0.856013
 452.000000  0.853833
 453.000000  0.855502
 454.000000  0.854618
 455.000000  0.854838
 456.000000  0.854158
 457.000000  0.855188
 458.000000  0.854993
 459.000000  0.853925
 460.000000  0.855804
 461.000000  0.854566
 462.000000  0.855324
 463.000000  0.854509
 464.000000  0.855118
 465.000000  0.854659
 466.000000  0.854579
 467.000000  0.854613
 468.000000  0.855780
 469.000000  0.854131
 470.000000  0.855424
 471.000000  0.854622
 472.000000  0.855583
 473.000000  0.854365
 474.000000  0.855439
 475.000000  0.855401
 476.000000  0.854642
 477.000000  0.856284
 478.000000  0.853218
 479.000000  0.856660
 480.000000  0.853743
 481.000000  0.855955
 482.000000  0.854676
 483.000000  0.856288
 484.000000  0.854560
 485.000000  0.855367
 486.000000  0.855614
 487.000000  0.854813
 488.000000  0.855011
 489.000000  0.855887
 490.000000  0.854748
 491.000000  0.856570
 492.000000  0.853139
 493.000000  0.856932
 494.000000  0.854291
 495.000000  0.854998
 496.000000  0.856163
 497.000000  0.855247
 498.000000  0.855384
 499.000000  0.856280
 500.000000  0.854909
 501.000000  0.855395
 502.000000  0.856029
 503.000000  0.854689
 504.000000  0.857512
 505.000000  0.852780
 506.000000  0.856891
 507.000000  0.855456
 508.000000  0.855472
 509.000000  0.855476
 510.000000  0.855807
 511.000000  0.855801
 512.000000  0.855656
 513.000000  0.856299
 514.000000  0.854948
 515.000000  0.856321
 516.000000  0.854305
 517.000000  0.856889
 518.000000  0.854777
 519.000000  0.856319
 520.000000  0.855020
 521.000000  0.856073
 522.000000  0.855260
 523.000000  0.856624
 524.000000  0.855047
 525.000000  0.856183
 526.000000  0.855651
 527.000000  0.855738
 528.000000  0.856032
 529.000000  0.854334
 530.000000  0.857304
 531.000000  0.854300
 532.000000  0.856444
 533.000000  0.854917
 534.000000  0.856367
 535.000000  0.855385
 536.000000  0.855877
 537.000000  0.855922
 538.000000  0.856060
 539.000000  0.855970
 540.000000  0.855259
 541.000000  0.857006
 542.000000  0.855571
 543.000000  0.855952
 544.000000  0.855860
 545.000000  0.856524
 546.000000  0.855305
 547.000000  0.856864
 548.000000  0.854600
 549.000000  0.857277
 550.000000  0.855203
 551.000000  0.856248
 552.000000  0.856352
 553.000000  0.855866
 554.000000  0.856042
 555.000000  0.856198
 556.000000  0.856198
 557.000000  0.856300
 558.000000  0.856469
 559.000000  0.855848
 560.000000  0.856808
 561.000000  0.854983
 562.000000  0.857187
 563.000000  0.855053
 564.000000  0.857387
 565.000000  0.855206
 566.000000  0.857364
 567.000000  0.855388
 568.000000  0.856912
 569.000000  0.855880
 570.000000  0.856920
 571.000000  0.855581
 572.000000  0.857203
 573.000000  0.854600
 574.000000  0.857899
 575.000000  0.855422
 576.000000  0.856186
 577.000000  0.856321
 578.000000  0.856706
 579.000000  0.855641
 580.000000  0.857371
 581.000000  0.854246
 582.000000  0.858060
 583.000000  0.854895
 584.000000  0.857178
 585.000000  0.855865
 586.000000  0.856011
 587.000000  0.856841
 588.000000  0.856632
 589.000000  0.855205
 590.000000  0.856963
 591.000000  0.855916
 592.000000  0.856925
 593.000000  0.856010
 594.000000  0.856337
 595.000000  0.856919
 596.000000  0.856183
 597.000000  0.855734
 598.000000  0.857235
 599.000000  0.855512
 600.000000  0.856892
 601.000000  0.856245
 602.000000  0.855592
 603.000000  0.858609
 604.000000  0.853313
 605.000000  0.857626
 606.000000  0.856295
 607.000000  0.856096
 608.000000  0.857027
 609.000000  0.856203
 610.000000  0.855804
 611.000000  0.856911
 612.000000  0.856005
 613.000000  0.856349
 614.000000  0.856435
 615.000000  0.856020
 616.000000  0.857061
 617.000000  0.855820
 618.000000  0.856436
 619.000000  0.856111
 620.000000  0.856815
 621.000000  0.856190
 622.000000  0.856704
 623.000000  0.855593
 624.000000  0.857723
 625.000000  0.854607
 626.000000  0.858004
 627.000000  0.854795
 628.000000  0.857240
 629.000000  0.855463
 630.000000  0.857061
 631.000000  0.856090
 632.000000  0.856543
 633.000000  0.856140
 634.000000  0.856692
 635.000000  0.856984
 636.000000  0.854567
 637.000000  0.857710
 638.000000  0.855386
 639.000000  0.857341
 640.000000  0.855607
 641.000000  0.856863
 642.000000  0.856106
 643.000000  0.855959
 644.000000  0.856293
 645.000000  0.855692
 646.000000  0.856720
 647.000000  0.856113
 648.000000  0.855523
 649.000000  0.857074
 650.000000  0.854676
 651.000000  0.857838
 652.000000  0.854789
 653.000000  0.856554
 654.000000  0.855515
 655.000000  0.855662
 656.000000  0.856610
 657.000000  0.855546
 658.000000  0.856574
 659.000000  0.855534
 660.000000  0.856556
 661.000000  0.855932
 662.000000  0.855114
 663.000000  0.857624
 664.000000  0.853743
 665.000000  0.857300
 666.000000  0.855601
 667.000000  0.855716
 668.000000  0.856741
 669.000000  0.855978
 670.000000  0.855290
 671.000000  0.856594
 672.000000  0.855090
 673.000000  0.856671
 674.000000  0.855020
 675.000000  0.856576
 676.000000  0.855479
 677.000000  0.855791
 678.000000  0.855349
 679.000000  0.856725
 680.000000  0.854446
 681.000000  0.856817
 682.000000  0.855059
 683.000000  0.855429
 684.000000  0.856612
 685.000000  0.854304
 686.000000  0.857446
 687.000000  0.854010
 688.000000  0.856148
 689.000000  0.855354
 690.000000  0.855895
 691.000000  0.856095
 692.000000  0.855584
 693.000000  0.854863
 694.000000  0.856903
 695.000000  0.854889
 696.000000  0.855685
 697.000000  0.855915
 698.000000  0.854431
 699.000000  0.856606
 700.000000  0.854372
 701.000000  0.855938
 702.000000  0.854862
 703.000000  0.856286
 704.000000  0.854369
 705.000000  0.856744
 706.000000  0.854300
 707.000000  0.855767
 708.000000  0.855875
 709.000000  0.854662
 710.000000  0.855558
 711.000000  0.854239
 712.000000  0.856039
 713.000000  0.855075
 714.000000  0.855719
 715.000000  0.854146
 716.000000  0.856451
 717.000000  0.853604
 718.000000  0.856262
 719.000000  0.853989
 720.000000  0.855376
 721.000000  0.855492
 722.000000  0.853774
 723.000000  0.855955
 724.000000  0.853203
 725.000000  0.855659
 726.000000  0.854576
 727.000000  0.854828
 728.000000  0.855129
 729.000000  0.854516
 730.000000  0.855406
 731.000000  0.854075
 732.000000  0.854329
 733.000000  0.855065
 734.000000  0.853061
 735.000000  0.854830
 736.000000  0.854061
 737.000000  0.855403
 738.000000  0.852954
 739.000000  0.855975
 740.000000  0.852899
 741.000000  0.855250
 742.000000  0.853660
 743.000000  0.853027
 744.000000  0.855810
 745.000000  0.852289
 746.000000  0.855822
 747.000000  0.852905
 748.000000  0.854856
 749.000000  0.854178
 750.000000  0.853264
 751.000000  0.854762
 752.000000  0.853752
 753.000000  0.854084
 754.000000  0.855267
 755.000000  0.852404
 756.000000  0.856017
 757.000000  0.852536
 758.000000  0.854439
 759.000000  0.853926
 760.000000  0.852342
 761.000000  0.854989
 762.000000  0.852798
 763.000000  0.853956
 764.000000  0.853695
 765.000000  0.853771
 766.000000  0.853565
 767.000000  0.853362
 768.000000  0.854597
 769.000000  0.853324
 770.000000  0.852926
 771.000000  0.853540
 772.000000  0.853399
 773.000000  0.854039
 774.000000  0.852224
 775.000000  0.854166
 776.000000  0.852334
 777.000000  0.853238
 778.000000  0.853089
 779.000000  0.852819
 780.000000  0.852978
 781.000000  0.853456
 782.000000  0.852832
 783.000000  0.853084
 784.000000  0.852691
 785.000000  0.851872
 786.000000  0.854383
 787.000000  0.850597
 788.000000  0.855004
 789.000000  0.851222
 790.000000  0.853584
 791.000000  0.853143
 792.000000  0.851380
 793.000000  0.853908
 794.000000  0.852302
 795.000000  0.852317
 796.000000  0.853655
 797.000000  0.849925
 798.000000  0.854758
 799.000000  0.850761

